Preserving Fine-Grain Feature Information in Classification via Entropic Regularization

Labeling a classification dataset implies to define classes and associated coarse labels, that may approximate a smoother and more complicated ground truth. For example, natural images may contain multiple objects, only one of which is labeled in many vision datasets, or classes may result from the discretization of a regression problem. Using cross-entropy to train classification models on such coarse labels is likely to roughly cut through the feature space, potentially disregarding the most meaningful such features, in particular losing information on the underlying fine-grain task. In this paper we are interested in the problem of solving fine-grain classification or regression, using a model trained on coarse-grain labels only. We show that standard cross-entropy can lead to overfitting to coarse-related features. We introduce an entropy-based regularization to promote more diversity in the feature space of trained models, and empirically demonstrate the efficacy of this methodology to reach better performance on the fine-grain problems. Our results are supported through theoretical developments and empirical validation.

==> compare_entropy.csv <==
Epoch,Entropy,Approximation
0.0,0.6266888,1.0
1.0,0.8569329,0.83615166
2.0,1.0,0.83267677
3.0,0.8998352,0.78322357
4.0,0.873963,0.779579
5.0,0.8226775,0.6865013
6.0,0.77084,0.6214942
7.0,0.7382258,0.61705863
8.0,0.72563916,0.6184425
9.0,0.6854304,0.60866946
10.0,0.68019015,0.6006765
11.0,0.6532364,0.5841397
12.0,0.6095332,0.5709868
13.0,0.6193988,0.5477079
14.0,0.5911091,0.5362718
15.0,0.603782,0.508839
16.0,0.55053425,0.50197333
17.0,0.54991025,0.4831329
18.0,0.5213951,0.4501378
19.0,0.5118932,0.4344557
20.0,0.4903446,0.3853057
21.0,0.48434505,0.33357936
22.0,0.4875977,0.2616971
23.0,0.46439534,0.09645066
24.0,0.44829932,0.079587236
25.0,0.42214975,0.0
26.0,0.41521195,0.13039213
27.0,0.39154717,0.17169881
28.0,0.39619207,0.22212209
29.0,0.37731653,0.24825214
30.0,0.39218414,0.25902888
31.0,0.37129626,0.28082553
32.0,0.37077707,0.29161465
33.0,0.3817633,0.2775278
34.0,0.371969,0.2874618
35.0,0.3665683,0.2853092
36.0,0.35709593,0.2892245
37.0,0.35529295,0.28008407
38.0,0.3129599,0.2837354
39.0,0.31738555,0.2665768
40.0,0.31402528,0.26657793
41.0,0.32467243,0.27431303
42.0,0.31052998,0.28787732
43.0,0.30687287,0.2717317
44.0,0.29801282,0.28318307
45.0,0.27861643,0.28446323
46.0,0.28045574,0.27235553
47.0,0.254663,0.29217046
48.0,0.272513,0.28294775
49.0,0.3035978,0.27168235
50.0,0.30475914,0.2967059
51.0,0.269216,0.26528096
52.0,0.2727613,0.2360722
53.0,0.27939343,0.23937598
54.0,0.23565486,0.24012232
55.0,0.2539455,0.2455361
56.0,0.26108417,0.23328757
57.0,0.20692167,0.21737185
58.0,0.23597415,0.22878796
59.0,0.26096618,0.22321463
60.0,0.2516498,0.2154301
61.0,0.19582017,0.21913391
62.0,0.20839351,0.2254029
63.0,0.19903049,0.24516653
64.0,0.23208693,0.22745872
65.0,0.2549675,0.20513661
66.0,0.23733443,0.2207909
67.0,0.22772817,0.20811756
68.0,0.18040398,0.22075666
69.0,0.21698064,0.21893243
70.0,0.18444712,0.21321248
71.0,0.18281077,0.24002017
72.0,0.20691118,0.21901353
73.0,0.20167926,0.20367755
74.0,0.2461686,0.20710722
75.0,0.16070938,0.22478573
76.0,0.14695315,0.20687814
77.0,0.21110925,0.22994953
78.0,0.20089613,0.22420867
79.0,0.12297762,0.22173445
80.0,0.17680754,0.21663697
81.0,0.17203912,0.20967224
82.0,0.11910539,0.2217842
83.0,0.16140091,0.22820064
84.0,0.19407143,0.2299073
85.0,0.14002116,0.21889913
86.0,0.15476134,0.20192769
87.0,0.16304915,0.21597552
88.0,0.15088573,0.21266103
89.0,0.18473302,0.21897057
90.0,0.0,0.22111645
91.0,0.18863669,0.22029717
92.0,0.143767,0.22021021
93.0,0.16806957,0.22347225
94.0,0.1635169,0.21605352
95.0,0.15991478,0.22380894
96.0,0.19322588,0.21087229
97.0,0.20033555,0.23466638
98.0,0.09041904,0.22420563
99.0,0.09243991,0.21528396
100.0,0.1553126,0.22865398
101.0,0.18541616,0.20525648
102.0,0.17393924,0.20858106
103.0,0.18552148,0.21468715
104.0,0.14809982,0.21604618
105.0,0.17738816,0.20974143
106.0,0.14631942,0.22355086
107.0,0.17564745,0.21321513
108.0,0.17916422,0.20852616
109.0,0.16807523,0.19536126
110.0,0.17901728,0.2251453
111.0,0.1591111,0.21688639
112.0,0.15843354,0.23510036
113.0,0.17374103,0.22677918
114.0,0.16164951,0.22275427
115.0,0.15619142,0.22919811
116.0,0.16240638,0.22491696
117.0,0.16689022,0.21918562
118.0,0.18419836,0.2153959
119.0,0.16567135,0.20995027
120.0,0.18031447,0.23622194
121.0,0.16957144,0.20624548
122.0,0.17727955,0.21349421
123.0,0.1671477,0.22024126
124.0,0.17530343,0.20422237
125.0,0.16028675,0.21341367
126.0,0.17215972,0.2273489
127.0,0.16325451,0.22024675
128.0,0.17949328,0.20123105
129.0,0.16922468,0.20212498
130.0,0.16414867,0.19943793
131.0,0.17224717,0.2136177
132.0,0.17498353,0.20988566
133.0,0.17860302,0.21284926
134.0,0.18161882,0.20201038
135.0,0.15423627,0.21359876
136.0,0.1674153,0.22582188
137.0,0.16873738,0.21009867
138.0,0.17227866,0.21261874
139.0,0.17505407,0.20872463
140.0,0.17639503,0.21796131
141.0,0.17394158,0.2139909
142.0,0.16452758,0.21912132
143.0,0.16878723,0.20696287
144.0,0.14693652,0.22795233
145.0,0.17296709,0.21954386
146.0,0.16428828,0.19837405
147.0,0.17210771,0.2036835
148.0,0.16908996,0.20732327
149.0,0.16769221,0.22026579
150.0,0.17399694,0.2069384
151.0,0.16696173,0.21395311
152.0,0.16930002,0.21592654
153.0,0.15651073,0.21831049
154.0,0.15508272,0.21235274
155.0,0.1418223,0.21074255
156.0,0.16049905,0.22304834
157.0,0.1801451,0.19875763
158.0,0.1798904,0.21439676
159.0,0.17041257,0.21208587
160.0,0.17335019,0.20452055
161.0,0.16095315,0.22311626
162.0,0.1643048,0.21009454
163.0,0.16515632,0.21431586
164.0,0.16246736,0.21333417
165.0,0.16083004,0.2182184
166.0,0.1638244,0.23924416
167.0,0.16371837,0.21930039
168.0,0.16798884,0.20615387
169.0,0.16885793,0.21164648
170.0,0.1647978,0.21045102
171.0,0.16932327,0.21067835
172.0,0.16026983,0.22009797
173.0,0.18582325,0.22866242
174.0,0.19661938,0.20939204
175.0,0.17713562,0.21234705
176.0,0.1733674,0.23533037
177.0,0.17778234,0.21180458
178.0,0.16411562,0.22035891
179.0,0.17484394,0.21754369
180.0,0.1630874,0.21962628
181.0,0.16277018,0.21602292
182.0,0.16770272,0.2241657
183.0,0.16852582,0.21426332
184.0,0.18582544,0.22849315
185.0,0.17730555,0.20082565
186.0,0.16700804,0.21741773
187.0,0.16403541,0.22656517
188.0,0.17915665,0.22656366
189.0,0.18084858,0.21117774
190.0,0.16774236,0.22592995
191.0,0.1638542,0.21561609
192.0,0.16390386,0.22569102
193.0,0.1765749,0.22416924
194.0,0.17756855,0.23054387
195.0,0.14835975,0.23351726
196.0,0.15987745,0.22118205
197.0,0.17264679,0.22604162
198.0,0.17165388,0.2336562
200.0,0.1706401,0.22366135


==> evolution_entropy.csv <==
epochs,CE,FIERCE,LS
0.0,0.889608308672905,0.6961465068161488,0.8883917778730392
1.0,0.8942890092730522,0.6007217814621981,0.91508449614048
2.0,0.8826026022434235,0.5637235560861882,0.9424497038125992
3.0,0.8976200148463249,0.5128958628920373,0.9435552284121513
4.0,0.902821384370327,0.5148239241389092,0.9581009298563004
5.0,0.8812647312879562,0.47252790196216665,0.9649318903684616
6.0,0.8865315392613411,0.40398691533482634,0.9706273227930069
7.0,0.8933173567056656,0.3774306097475346,0.9792321845889091
8.0,0.9078104123473167,0.4206756980565842,0.9690019860863686
9.0,0.9096313640475273,0.5399394202977419,0.9679918140172958
10.0,0.918660931289196,0.5931390151381493,0.9682309180498123
11.0,0.9097612947225571,0.6503285355865955,0.9755025506019592
12.0,0.9221193268895149,0.658813614398241,0.972568616271019
13.0,0.9447343423962593,0.6880525536835194,0.9636056050658226
14.0,0.9279718026518822,0.7196233570575714,0.943994827568531
15.0,0.919998861849308,0.774648018181324,0.9357489123940468
16.0,0.908980555832386,0.7256405130028725,0.9378685504198074
17.0,0.9011547788977623,0.6459418796002865,0.930636502802372
18.0,0.9034499377012253,0.6609362252056599,0.9193999171257019
19.0,0.8894356787204742,0.6571691744029522,0.9104101806879044
20.0,0.8826749622821808,0.6898889653384686,0.8999595195055008
21.0,0.8718368336558342,0.7047269083559513,0.8974046036601067
22.0,0.8725146874785423,0.7397464774549007,0.907625362277031
23.0,0.8658063262701035,0.7306624911725521,0.9001559615135193
24.0,0.8585402891039848,0.7596671022474766,0.8912108317017555
25.0,0.8660084456205368,0.7896422073245049,0.8903225213289261
26.0,0.8593009859323502,0.6954628899693489,0.8822989463806152
27.0,0.8456762507557869,0.6554929167032242,0.8775248602032661
28.0,0.8319910317659378,0.6198931559920311,0.8686003610491753
29.0,0.8310542181134224,0.6310091912746429,0.8578459620475769
30.0,0.8383162468671799,0.6268556267023087,0.8431071937084198
31.0,0.8399192094802856,0.579755961894989,0.8411378934979439
32.0,0.8314612433314323,0.5900701358914375,0.8406349793076515
33.0,0.8352429941296577,0.5756392180919647,0.8272045999765396
34.0,0.8286444246768951,0.6710633784532547,0.82347272336483
35.0,0.8424691632390022,0.6860643178224564,0.8192962408065796
36.0,0.8414583131670952,0.6807839274406433,0.8169242888689041
37.0,0.837669663131237,0.6902524530887604,0.8125949874520302
38.0,0.832420788705349,0.6844014078378677,0.806239441037178
39.0,0.8168194368481636,0.7259453609585762,0.8024890199303627
40.0,0.8410760164260864,0.7399458214640617,0.8005937784910202
41.0,0.8202729299664497,0.7817836403846741,0.7981862053275108
42.0,0.8257217034697533,0.791999876499176,0.7960709929466248
43.0,0.8308500945568085,0.8129903599619865,0.8005679547786713
44.0,0.8288255482912064,0.8190669268369675,0.794640950858593
45.0,0.8234499096870422,0.8097264915704727,0.7940188199281693
46.0,0.8311506658792496,0.8049369379878044,0.7984399497509003
47.0,0.8339629620313644,0.7981586754322052,0.792478583753109
48.0,0.8153076097369194,0.7978912219405174,0.7881417870521545
49.0,0.8256619796156883,0.79840287566185,0.7865716516971588
50.0,0.8184199333190918,0.7944368422031403,0.7780159935355186
51.0,0.8139341771602631,0.7763432636857033,0.7690450325608253
52.0,0.821552462875843,0.7802527323365211,0.7786770462989807
53.0,0.8134278059005737,0.7770648077130318,0.7841343507170677
54.0,0.8005216792225838,0.7672011032700539,0.7815782874822617
55.0,0.8023370429873466,0.7729713618755341,0.7766760662198067
56.0,0.7869341671466827,0.7774988114833832,0.7636450231075287
57.0,0.7863971069455147,0.783445417881012,0.7609065994620323
58.0,0.7868850827217102,0.7803061902523041,0.7617659494280815
59.0,0.788745790719986,0.7982893213629723,0.7570137158036232
60.0,0.7776462212204933,0.8077279552817345,0.7427298054099083
61.0,0.7874199748039246,0.8143403381109238,0.7331873551011086
63.0,0.7958121299743652,0.8227795362472534,0.7319251820445061
64.0,0.7969135120511055,0.829211913049221,0.7320502176880836
65.0,0.8023077696561813,0.836284302175045,0.7415004521608353
66.0,0.8014312237501144,0.8418740853667259,0.7469063177704811
67.0,0.805342048406601,0.8454945385456085,0.7472892105579376
68.0,0.8019290491938591,0.8573319166898727,0.7485846653580666
69.0,0.822365440428257,0.8638724386692047,0.7428739666938782
70.0,0.8299868851900101,0.8664083406329155,0.7400283738970757
71.0,0.8232961446046829,0.8672780841588974,0.7345115840435028
72.0,0.8153361156582832,0.8562672436237335,0.7305429428815842
73.0,0.8213558048009872,0.8461553007364273,0.7301791906356812
74.0,0.8180083557963371,0.8441572859883308,0.7109197601675987
75.0,0.8114353120326996,0.822139285504818,0.7127600088715553
76.0,0.8144929632544518,0.8057277947664261,0.7084080576896667
77.0,0.8006834611296654,0.7978452071547508,0.7168051823973656
78.0,0.7942394986748695,0.7758538126945496,0.7174332067370415
79.0,0.7887277081608772,0.7689093723893166,0.7164184227585793
80.0,0.781793400645256,0.7647832557559013,0.7258749008178711
81.0,0.7799059003591537,0.7525007650256157,0.7088196277618408
82.0,0.7713474780321121,0.7465685904026031,0.7197754979133606
83.0,0.7708346173167229,0.7695165872573853,0.712241105735302
84.0,0.7601781487464905,0.7540867328643799,0.7082113027572632
85.0,0.7561338022351265,0.7274216189980507,0.699464812874794
86.0,0.7567806988954544,0.7303065061569214,0.6928307488560677
87.0,0.7600754201412201,0.7201834470033646,0.6943531110882759
88.0,0.7581949383020401,0.6904169917106628,0.6787526533007622
89.0,0.7536007165908813,0.6810523867607117,0.68592718988657
90.0,0.7574101462960243,0.6547539010643959,0.6871490105986595
91.0,0.74434994161129,0.6288032606244087,0.6852361634373665
92.0,0.7432578802108765,0.6209023967385292,0.6809014976024628
93.0,0.7394184470176697,0.6056231521070004,0.6817764639854431
94.0,0.7213070094585419,0.5912739373743534,0.6835944131016731
95.0,0.7095354944467545,0.5493708550930023,0.6745711788535118
96.0,0.7209426388144493,0.5654891803860664,0.6706027835607529
97.0,0.7287148386240005,0.5619873106479645,0.6676865220069885
98.0,0.7313997372984886,0.5545222163200378,0.6538668721914291
99.0,0.7412742599844933,0.5463838800787926,0.6502120494842529
100.0,0.7483268976211548,0.5382260605692863,0.6453168988227844
101.0,0.7484547719359398,0.5550094358623028,0.631136104464531
102.0,0.7466249093413353,0.568067591637373,0.6260962635278702
103.0,0.740914486348629,0.5956873297691345,0.629646822810173
104.0,0.7395452260971069,0.6083498075604439,0.6350471451878548
105.0,0.7305548414587975,0.6026438847184181,0.6275336220860481
106.0,0.7273974269628525,0.6052250415086746,0.6234856620430946
107.0,0.7234340757131577,0.5995993465185165,0.6160941794514656
108.0,0.7142829671502113,0.600132018327713,0.6063665375113487
109.0,0.7008613497018814,0.5633132196962833,0.6136083379387856
110.0,0.7052144333720207,0.5519006662070751,0.6123058050870895
111.0,0.7265475690364838,0.5443590246140957,0.6019606739282608
112.0,0.7354188337922096,0.5125582478940487,0.5891726687550545
113.0,0.7455899193882942,0.4979653023183346,0.5882058441638947
114.0,0.7436913996934891,0.48948460072278976,0.5910837724804878
115.0,0.7223629653453827,0.48803191632032394,0.5951929315924644
116.0,0.7190753072500229,0.4697347767651081,0.6012446656823158
117.0,0.7174614295363426,0.49069681018590927,0.5940261781215668
118.0,0.7273745015263557,0.47172341495752335,0.5904578492045403
119.0,0.7092273607850075,0.4819936454296112,0.5813930034637451
120.0,0.6869396418333054,0.483390636742115,0.5886510089039803
121.0,0.6513643935322762,0.5008143186569214,0.5806038081645966
122.0,0.6583526432514191,0.5234229303896427,0.5823428258299828
123.0,0.6694040596485138,0.5364610068500042,0.5770200043916702
125.0,0.6673602685332298,0.5657235085964203,0.5700096040964127
126.0,0.6765437498688698,0.5616844482719898,0.5773433372378349
127.0,0.6566674634814262,0.5693869777023792,0.5699387565255165
128.0,0.6561399400234222,0.5489391013979912,0.5794773399829865
129.0,0.6639167293906212,0.5597323626279831,0.5714948549866676
130.0,0.6961238458752632,0.5209733583033085,0.5783207938075066
131.0,0.6853398233652115,0.49412868171930313,0.5657802894711494
132.0,0.7027761042118073,0.46601442620158195,0.5660385563969612
133.0,0.702108845114708,0.4491787739098072,0.56764817237854
134.0,0.6739957481622696,0.44928764924407005,0.5638285800814629
135.0,0.6887200772762299,0.43575532734394073,0.5617250725626945
136.0,0.6974599435925484,0.43323368206620216,0.5551126152276993
137.0,0.6959336549043655,0.43159325793385506,0.550616592168808
138.0,0.6976957619190216,0.4600765109062195,0.5402906611561775
139.0,0.7015451043844223,0.4624308720231056,0.5419851765036583
140.0,0.6808554455637932,0.4808233641088009,0.5358793959021568
141.0,0.6759034469723701,0.4868074171245098,0.5483610108494759
142.0,0.6945477873086929,0.47936006635427475,0.5339911915361881
143.0,0.6809234172105789,0.49401968345046043,0.5401905812323093
144.0,0.6770403236150742,0.5055859945714474,0.535913173109293
145.0,0.6667511761188507,0.5023282207548618,0.5370127372443676
146.0,0.6580503880977631,0.4966075085103512,0.5445873849093914
147.0,0.6450593173503876,0.5021173655986786,0.5449334345757961
148.0,0.6326600387692451,0.49865632876753807,0.5384079292416573
149.0,0.639473594725132,0.4888317547738552,0.5176295936107635
150.0,0.6342286765575409,0.5093363262712955,0.525892686098814
151.0,0.6343679949641228,0.5052063576877117,0.5175853632390499
152.0,0.6404044032096863,0.4916318282485008,0.5195616371929646
153.0,0.646339938044548,0.48638417199254036,0.5179817415773869
154.0,0.6403546258807182,0.4845370426774025,0.5076367072761059
155.0,0.6449300795793533,0.47923145070672035,0.5128123946487904
156.0,0.6584466174244881,0.4688448868691921,0.521492674946785
157.0,0.6509342193603516,0.46893856674432755,0.5282046943902969
158.0,0.6637102514505386,0.4587085694074631,0.539246678352356
159.0,0.662311777472496,0.44313429296016693,0.5385915115475655
160.0,0.6619499400258064,0.4490058235824108,0.5336545407772064
161.0,0.653112418949604,0.44733454659581184,0.5294069312512875
162.0,0.6447957158088684,0.4356658533215523,0.5304683409631252
163.0,0.6434405893087387,0.4269096329808235,0.5170238800346851
164.0,0.6373684778809547,0.433394193649292,0.5110167525708675
165.0,0.6388993039727211,0.45688677951693535,0.5125332586467266
166.0,0.62537981569767,0.46147996559739113,0.4958763122558594
167.0,0.629378654062748,0.49068326130509377,0.49359653517603874
168.0,0.62456876039505,0.4789835102856159,0.4963012970983982
169.0,0.6266345977783203,0.48672566562891006,0.49685585498809814
170.0,0.6314706429839134,0.5085135325789452,0.4930182062089443
171.0,0.6249853372573853,0.5094656459987164,0.4896300472319126
172.0,0.6288747638463974,0.5183746218681335,0.4943987615406513
173.0,0.6066095642745495,0.4861566759645939,0.4850516766309738
174.0,0.5996157266199589,0.46799224615097046,0.4763616770505905
175.0,0.6035054661333561,0.43558529391884804,0.4751696214079857
176.0,0.5920472778379917,0.44609251990914345,0.47391030564904213
177.0,0.5766902267932892,0.4338642470538616,0.4682668335735798
178.0,0.5822438895702362,0.42278291657567024,0.4671780727803707
179.0,0.5786850303411484,0.4325535073876381,0.4703560881316662
180.0,0.5825714468955994,0.42700599879026413,0.4614506885409355
181.0,0.5794546902179718,0.43038540333509445,0.45918088033795357
182.0,0.5852076187729836,0.45214809849858284,0.46134377270936966
183.0,0.5614549294114113,0.46774305775761604,0.4675625003874302
184.0,0.5609846785664558,0.46363116428256035,0.48569221794605255
185.0,0.5648766867816448,0.4706624187529087,0.4832918643951416
186.0,0.5570824928581715,0.47557102516293526,0.485927727073431
188.0,0.5494883693754673,0.4682606980204582,0.4810870476067066
189.0,0.5386949069797993,0.4610741399228573,0.4807089641690254
190.0,0.5362193025648594,0.4612837955355644,0.49045953154563904
191.0,0.5419286228716373,0.45154189318418503,0.49109671637415886
192.0,0.5453094057738781,0.44334739446640015,0.47055336833000183
193.0,0.5474015511572361,0.4458276368677616,0.4458322115242481
194.0,0.5545930750668049,0.432661309838295,0.45118099823594093
195.0,0.5556692592799664,0.4331907704472542,0.44825274869799614
196.0,0.5680894143879414,0.44162189960479736,0.44656022265553474
197.0,0.555592268705368,0.4441267102956772,0.44782814756035805
198.0,0.5753569789230824,0.45205622911453247,0.44473927468061447
199.0,0.5706369914114475,0.4509560093283653,0.4338914006948471
200.0,0.5552855841815472,0.46121565625071526,0.44398342818021774
201.0,0.5521077625453472,0.4614088758826256,0.4521567188203335
202.0,0.5422098822891712,0.4659356251358986,0.44749341905117035
203.0,0.5381355322897434,0.46486305072903633,0.4535987451672554
204.0,0.5448505319654942,0.46635982021689415,0.4517744854092598
205.0,0.548842042684555,0.4586719870567322,0.44726487621665
206.0,0.5369952283799648,0.4501478783786297,0.4402650371193886
207.0,0.5158995948731899,0.45015139505267143,0.446204099804163
208.0,0.5359156765043736,0.4478570483624935,0.44473864883184433
209.0,0.5378945060074329,0.4547061324119568,0.43864457309246063
210.0,0.5318649522960186,0.45673245936632156,0.4415341429412365
211.0,0.5191646404564381,0.46252018585801125,0.4291195496916771
212.0,0.49776649102568626,0.46606603637337685,0.43629684299230576
213.0,0.5131583400070667,0.48697355017066,0.43014854565262794
214.0,0.5265199467539787,0.4956315718591213,0.444017019122839
215.0,0.5488330274820328,0.4956027865409851,0.44558367133140564
216.0,0.5346925258636475,0.5010312423110008,0.443184744566679
217.0,0.5256921723484993,0.5041167847812176,0.43756501004099846
218.0,0.5344374105334282,0.5144758075475693,0.42978381365537643
219.0,0.54423937946558,0.5204210057854652,0.43434182927012444
220.0,0.5519705563783646,0.5302813276648521,0.43512116745114326
221.0,0.5362770333886147,0.535382017493248,0.4432758800685406
222.0,0.5278051495552063,0.5457471944391727,0.4256092458963394
223.0,0.5348427072167397,0.5610293447971344,0.42733369767665863
224.0,0.5414452329277992,0.5601538792252541,0.4251643605530262
225.0,0.5486661866307259,0.5615939125418663,0.42125436663627625
226.0,0.5483859777450562,0.5640187561511993,0.4286145120859146
227.0,0.5372288823127747,0.5574561357498169,0.42393337190151215
228.0,0.517188549041748,0.5465284287929535,0.41167493537068367
229.0,0.5351065173745155,0.5324552692472935,0.40345512330532074
230.0,0.5170046724379063,0.5241250544786453,0.40828050300478935
231.0,0.48538313060998917,0.5266478359699249,0.402841005474329
232.0,0.49487677961587906,0.5337021201848984,0.40682822465896606
233.0,0.4850933775305748,0.531493254005909,0.40356966853141785
234.0,0.4928481727838516,0.5325083285570145,0.388173121958971
235.0,0.4946158640086651,0.5480905398726463,0.38696712628006935
236.0,0.5209961719810963,0.5445713996887207,0.3914113938808441
237.0,0.5002178214490414,0.5590504817664623,0.3920855186879635
238.0,0.5349383503198624,0.5610989257693291,0.39399756491184235
239.0,0.5733704902231693,0.5513167902827263,0.3903687708079815
240.0,0.5729143209755421,0.5468311086297035,0.38963449746370316
241.0,0.5673179477453232,0.5506799295544624,0.39405032992362976
242.0,0.5603434592485428,0.5469206050038338,0.40568893402814865
243.0,0.5638157315552235,0.5416997596621513,0.41204221546649933
244.0,0.5480387359857559,0.5417445376515388,0.40527021884918213
245.0,0.5579717382788658,0.5262164808809757,0.3964480720460415
246.0,0.5404031649231911,0.517792884260416,0.3819011151790619
247.0,0.5327775552868843,0.5115994438529015,0.38295433297753334
248.0,0.5043719038367271,0.5173901468515396,0.3759988881647587
250.0,0.5153661631047726,0.5095224119722843,0.37596888467669487
251.0,0.49593930318951607,0.5169132389128208,0.36310793831944466
252.0,0.4839438945055008,0.5134092606604099,0.3602534644305706
253.0,0.5139485038816929,0.5180774517357349,0.35635552927851677
254.0,0.47437126003205776,0.5214771404862404,0.3527118191123009
255.0,0.4761431720107794,0.5340087190270424,0.3640354536473751
256.0,0.4650173466652632,0.5413125567138195,0.3501608818769455
257.0,0.4880142416805029,0.5391710288822651,0.34778784960508347
258.0,0.49240308068692684,0.5523522198200226,0.3357818275690079
259.0,0.5110227968543768,0.5593309924006462,0.337869618088007
260.0,0.5220732185989618,0.5634392648935318,0.32832643389701843
261.0,0.49435454048216343,0.5751335620880127,0.32814476639032364
262.0,0.539055161178112,0.5919048860669136,0.33010030165314674
263.0,0.5398066267371178,0.606695830821991,0.31947842612862587
264.0,0.5442216172814369,0.614381954073906,0.3317178674042225
265.0,0.5504346713423729,0.6162904277443886,0.33567076176404953
266.0,0.5342527031898499,0.6248904764652252,0.33489254117012024
267.0,0.5366297513246536,0.620161771774292,0.3306729458272457
268.0,0.5358947888016701,0.622548371553421,0.32681846991181374
269.0,0.5387266427278519,0.6126389503479004,0.3131281081587076
270.0,0.5328442603349686,0.6153205782175064,0.3168731611222029
271.0,0.5299530848860741,0.6130167618393898,0.31886393018066883
272.0,0.5427285954356194,0.6210736036300659,0.31005931086838245
273.0,0.5460803285241127,0.6309646219015121,0.30281531251966953
274.0,0.5635874718427658,0.6265474185347557,0.30337718687951565
275.0,0.5621616318821907,0.6404820755124092,0.300127936527133
276.0,0.5722151771187782,0.6457217261195183,0.30986484326422215
277.0,0.5727935805916786,0.6645296812057495,0.3222135044634342
278.0,0.5658438764512539,0.6613193303346634,0.3312292769551277
279.0,0.575501624494791,0.6548223122954369,0.3232828229665756
280.0,0.5548805706202984,0.6473479494452477,0.326941829174757
281.0,0.5468195043504238,0.6454305946826935,0.3225473612546921
282.0,0.5285221375524998,0.6543838828802109,0.328113604336977
283.0,0.5276539735496044,0.6477365270256996,0.3288560025393963
284.0,0.5108252577483654,0.6427555978298187,0.3280198276042938
285.0,0.5091441012918949,0.6185963973402977,0.3270874321460724
286.0,0.502267636358738,0.6194720342755318,0.3097196966409683
287.0,0.4972550496459007,0.6147965788841248,0.31003550067543983
288.0,0.498384065926075,0.6259016692638397,0.3177337944507599
289.0,0.5022511854767799,0.6270479783415794,0.32304298877716064
290.0,0.5084463655948639,0.6241728961467743,0.32017018273472786
291.0,0.5108564794063568,0.6209281012415886,0.3249184750020504
292.0,0.4923534095287323,0.6184141859412193,0.32447919994592667
293.0,0.4873199351131916,0.6330127865076065,0.3202877976000309
294.0,0.5039508007466793,0.6275398805737495,0.32194390892982483
295.0,0.509806077927351,0.6342077925801277,0.31960970163345337
296.0,0.5129410810768604,0.6250190734863281,0.30449769645929337
297.0,0.5132854171097279,0.6205358654260635,0.29912831634283066
298.0,0.5250526033341885,0.6159495413303375,0.30632467567920685
299.0,0.5156585648655891,0.613372839987278,0.3098492696881294
300.0,0.5446613878011703,0.6169507876038551,0.29838766530156136
301.0,0.5564682297408581,0.6177852228283882,0.2969689145684242
302.0,0.5515767149627209,0.620259203016758,0.29914138838648796
303.0,0.530579000711441,0.6180032417178154,0.3070455715060234
304.0,0.5418901741504669,0.6235690265893936,0.3123951926827431
305.0,0.4986912179738283,0.6228472217917442,0.3130251318216324
306.0,0.48679241351783276,0.6178359314799309,0.29681453481316566
307.0,0.48208545334637165,0.6270443350076675,0.2878815308213234
308.0,0.47701106406748295,0.6271532103419304,0.2985757887363434
309.0,0.4487465266138315,0.6243543699383736,0.30578720197081566
310.0,0.4626669753342867,0.6222896203398705,0.2997431382536888
311.0,0.4808001425117254,0.6196468845009804,0.28596697747707367
313.0,0.47744271717965603,0.6130851060152054,0.2894565798342228
314.0,0.5096955522894859,0.6113819926977158,0.29581550508737564
315.0,0.5094717629253864,0.6160069108009338,0.29558894969522953
316.0,0.5193456523120403,0.6137149333953857,0.29436016269028187
317.0,0.5087685994803905,0.6176328063011169,0.286907697096467
318.0,0.5330618806183338,0.6210915744304657,0.28680084832012653
319.0,0.5180522240698338,0.627696231007576,0.28521234542131424
320.0,0.44631558284163475,0.6315152943134308,0.3099530190229416
321.0,0.4078473746776581,0.6286328807473183,0.3007401078939438
322.0,0.3961862772703171,0.6285307332873344,0.2916834242641926
323.0,0.38705652579665184,0.629134826362133,0.29500665701925755
324.0,0.37442977353930473,0.6227537542581558,0.2962773684412241
325.0,0.37438273802399635,0.6182855442166328,0.2931909691542387
326.0,0.35486507043242455,0.6168352663516998,0.2820606417953968
327.0,0.3504931591451168,0.6215286552906036,0.2798792812973261
328.0,0.41460060700774193,0.6220701932907104,0.26681781001389027
329.0,0.42926888540387154,0.6338968947529793,0.26468631625175476
330.0,0.43404191732406616,0.6347080990672112,0.2639552094042301
331.0,0.4532732032239437,0.6341598629951477,0.2671864777803421
332.0,0.4607461579144001,0.641460046172142,0.26816393062472343
333.0,0.4768279902637005,0.6407508850097656,0.2671511396765709
334.0,0.49745289608836174,0.6365970522165298,0.26605491898953915
335.0,0.5027053020894527,0.6323553696274757,0.2660300377756357
336.0,0.5071193389594555,0.6374968588352203,0.25515975803136826
337.0,0.5408661440014839,0.6313734725117683,0.2561969794332981
338.0,0.5564607456326485,0.6328252628445625,0.25657258555293083
339.0,0.5459730662405491,0.636406697332859,0.2571128197014332
340.0,0.5547063387930393,0.6398438438773155,0.25348880141973495
341.0,0.5515611581504345,0.642497830092907,0.25003062933683395
342.0,0.5440006218850613,0.6482632607221603,0.2697671763598919
343.0,0.5204298608005047,0.6477169618010521,0.2728225216269493
344.0,0.4890352226793766,0.6549110859632492,0.2715969756245613
345.0,0.468139436095953,0.6582130417227745,0.2661397773772478
346.0,0.4638161472976208,0.6591440290212631,0.26737393252551556
347.0,0.4567440003156662,0.6504144817590714,0.2651905883103609
348.0,0.4608587920665741,0.6461886242032051,0.2562418319284916
349.0,0.46073951572179794,0.6450276896357536,0.26268676668405533
350.0,0.4620104879140854,0.6482285335659981,0.24510025046765804
351.0,0.47842610627412796,0.6451180279254913,0.23697794787585735
352.0,0.48774025961756706,0.64399354159832,0.24320556223392487
353.0,0.47254446148872375,0.6404513418674469,0.24628178402781487
354.0,0.4673404060304165,0.6465907990932465,0.23404349386692047
355.0,0.4673841707408428,0.6549077257514,0.22833102010190487
356.0,0.4619044400751591,0.6604954674839973,0.2383597567677498
357.0,0.4516001082956791,0.6683506518602371,0.23446506261825562
358.0,0.44614262878894806,0.6641106083989143,0.23048101365566254
359.0,0.4498416408896446,0.6683520600199699,0.22935583256185055
360.0,0.4584164544939995,0.6548167616128922,0.22349483333528042
361.0,0.4684870317578316,0.6510936170816422,0.22927710600197315
362.0,0.4692944996058941,0.6449753195047379,0.23709332756698132
363.0,0.4687618687748909,0.6404641047120094,0.24244782701134682
364.0,0.4587109088897705,0.6363930106163025,0.24945303797721863
365.0,0.46256304904818535,0.6315461248159409,0.2482084296643734
366.0,0.4610505700111389,0.6381855830550194,0.24651785381138325
367.0,0.45528988912701607,0.6393395885825157,0.25801507383584976
368.0,0.46511848270893097,0.6535027474164963,0.2617540620267391
369.0,0.4693373180925846,0.6668743789196014,0.2712201587855816
370.0,0.45450351387262344,0.6707488000392914,0.2848019637167454
371.0,0.4619491510093212,0.6763016954064369,0.27901139482855797
372.0,0.4706794135272503,0.6767350286245346,0.2684339862316847
373.0,0.4779428690671921,0.6803026646375656,0.2563823815435171
375.0,0.4859345853328705,0.6817700117826462,0.25822758488357067
376.0,0.4996527098119259,0.6778301224112511,0.2674181964248419
377.0,0.4882584363222122,0.6781794428825378,0.26007616706192493
378.0,0.48115069419145584,0.669291116297245,0.2374534998089075
379.0,0.5016876496374607,0.6622265577316284,0.22519325278699398
380.0,0.4987679459154606,0.6554958894848824,0.22242067381739616
381.0,0.49694984406232834,0.6521316766738892,0.2188334222882986
382.0,0.49504631012678146,0.6474742963910103,0.2324628997594118
383.0,0.4722469486296177,0.6403793841600418,0.23669096268713474
384.0,0.4495723955333233,0.637444019317627,0.2239771168678999
385.0,0.4606647863984108,0.6301842033863068,0.22230574302375317
386.0,0.46235934272408485,0.6305618435144424,0.22610589116811752
387.0,0.4677172638475895,0.6297198459506035,0.23298752307891846
388.0,0.4684838131070137,0.631991907954216,0.22437269240617752
389.0,0.46494779363274574,0.6358153596520424,0.2306082509458065
390.0,0.45419013872742653,0.6410077214241028,0.22213654778897762
391.0,0.48742856085300446,0.6360373571515083,0.215981837362051
392.0,0.5049538984894753,0.6387854516506195,0.2084096297621727
393.0,0.508715346455574,0.6388300284743309,0.20776669308543205
394.0,0.5012617968022823,0.6483354344964027,0.2052277084439993
395.0,0.48732151836156845,0.6465660557150841,0.185439582914114
396.0,0.48923295363783836,0.6428810358047485,0.19512982852756977
397.0,0.4802520051598549,0.6396993324160576,0.19100715033710003
398.0,0.47053187713027,0.6280900165438652,0.19039052538573742
399.0,0.4614926092326641,0.6357916072010994,0.18801850453019142
400.0,0.4452638179063797,0.6379516497254372,0.18790472112596035
401.0,0.4391881227493286,0.6395434066653252,0.18846677243709564
402.0,0.45313720405101776,0.6372189000248909,0.19270006194710732
403.0,0.4595027528703213,0.6575281396508217,0.19069789722561836
404.0,0.46352706477046013,0.6695704534649849,0.1834859624505043
405.0,0.47623106837272644,0.6719807460904121,0.1785343922674656
406.0,0.49859023466706276,0.686511404812336,0.17527946271002293
407.0,0.4945129342377186,0.6992232128977776,0.17960290797054768
408.0,0.5042486153542995,0.7062917500734329,0.182632677257061
409.0,0.4960532523691654,0.7083852142095566,0.18219458498060703
410.0,0.48781169950962067,0.7097072079777718,0.18179939314723015
411.0,0.4882398247718811,0.7080648168921471,0.1926666758954525
412.0,0.4959578663110733,0.7060089409351349,0.19224360585212708
413.0,0.4952811188995838,0.709012046456337,0.18183438200503588
414.0,0.47322525829076767,0.7050978913903236,0.18450663145631552
415.0,0.48014748841524124,0.6982543021440506,0.18576274160295725
416.0,0.4951772354543209,0.6949765160679817,0.17899077851325274
417.0,0.4998738057911396,0.6948809251189232,0.16723396629095078
418.0,0.49636198952794075,0.6915441900491714,0.16082997992634773
419.0,0.49731868132948875,0.6846955418586731,0.1732130702584982
420.0,0.49453381076455116,0.6925804764032364,0.16990433260798454
421.0,0.4958079978823662,0.6944351643323898,0.17392326425760984
422.0,0.5202998630702496,0.6968333721160889,0.16918434295803308
423.0,0.5245397351682186,0.690174363553524,0.16456833761185408
424.0,0.5163861326873302,0.6809107065200806,0.16007911413908005
425.0,0.5282987542450428,0.6775129586458206,0.16958469431847334
426.0,0.5392064303159714,0.6743790879845619,0.1809013606980443
427.0,0.5360338315367699,0.6750874444842339,0.16311386693269014
428.0,0.5306809768080711,0.670292466878891,0.1595441084355116
429.0,0.5271245501935482,0.668319895863533,0.16010298766195774
430.0,0.5089430324733257,0.6696456298232079,0.1661670897156
431.0,0.501226831227541,0.6801542937755585,0.171551663428545
432.0,0.47240202873945236,0.6936103999614716,0.17481265682727098
433.0,0.4567992016673088,0.6932534500956535,0.1730682710185647
434.0,0.43745364993810654,0.6995991468429565,0.15945761185139418
435.0,0.42210113629698753,0.7068832293152809,0.15697748865932226
436.0,0.4217582754790783,0.7072048410773277,0.16401576809585094
438.0,0.4238877557218075,0.7077580317854881,0.17116065323352814
439.0,0.43481167405843735,0.7086008042097092,0.1605043476447463
440.0,0.41672443971037865,0.6995197236537933,0.1504134377464652
441.0,0.44047433137893677,0.7003132626414299,0.15431757550686598
442.0,0.4318833276629448,0.7054055109620094,0.1514444211497903
443.0,0.4639546126127243,0.7089386060833931,0.15551503468304873
444.0,0.483599204570055,0.7033103033900261,0.16580211091786623
445.0,0.48524419590830803,0.6981614232063293,0.15918296482414007
446.0,0.481976255774498,0.6924349144101143,0.14559122826904058
447.0,0.48756149783730507,0.6799269318580627,0.15322027541697025
448.0,0.4992331378161907,0.678057111799717,0.155627878382802
449.0,0.4895537681877613,0.6691247373819351,0.1557304412126541
450.0,0.5008318275213242,0.6703621819615364,0.14884333778172731
451.0,0.4731742665171623,0.6621358245611191,0.15631165821105242
452.0,0.4480431452393532,0.6646406650543213,0.14449197705835104
453.0,0.4274512492120266,0.6716388836503029,0.1381613127887249
454.0,0.4338953234255314,0.6692166775465012,0.14112650509923697
455.0,0.42735692113637924,0.6811845898628235,0.14365991298109293
456.0,0.4488568939268589,0.686688557267189,0.1458440264686942
457.0,0.464536864310503,0.6946076303720474,0.14481812994927168
458.0,0.4757939875125885,0.6949404552578926,0.1462149266153574
459.0,0.4801802411675453,0.6926686614751816,0.13946310803294182
460.0,0.4895596206188202,0.6791320219635963,0.13186877127736807
461.0,0.4844497963786125,0.6720856726169586,0.14361589588224888
462.0,0.4730188138782978,0.6739619225263596,0.15142173413187265
463.0,0.46394384652376175,0.6661270931363106,0.14035371877253056
464.0,0.43504590541124344,0.6718884408473969,0.13365476671606302
465.0,0.42835331708192825,0.6752182170748711,0.1331958370283246
466.0,0.3837796226143837,0.669732928276062,0.1397859537974
467.0,0.39057203009724617,0.6767014265060425,0.12851302418857813
468.0,0.4006003178656101,0.685975931584835,0.12847883719950914
469.0,0.4252733662724495,0.6909395605325699,0.1279151840135455
470.0,0.43864404782652855,0.6948399916291237,0.13447379786521196
471.0,0.4556019492447376,0.6943770349025726,0.13557151798158884
472.0,0.4474082179367542,0.6842160597443581,0.12951459549367428
473.0,0.43327758088707924,0.6725520491600037,0.12794672325253487
474.0,0.4667477570474148,0.6756492033600807,0.12460857350379229
475.0,0.4188665235415101,0.6702491641044617,0.13396841380745173
476.0,0.3940007435157895,0.6611764803528786,0.14086520485579967
477.0,0.39142410550266504,0.6596577912569046,0.13428021036088467
478.0,0.38214549142867327,0.6578009873628616,0.11992711946368217
479.0,0.3587212646380067,0.664748840034008,0.11873886082321405
480.0,0.37527176830917597,0.6737271621823311,0.12062881141901016
481.0,0.3983335727825761,0.6802292615175247,0.11523137707263231
482.0,0.41076812241226435,0.6803983822464943,0.1110371183604002
483.0,0.4575328901410103,0.6787973865866661,0.1041408134624362
484.0,0.4820740595459938,0.6921343132853508,0.10401500854641199
485.0,0.489119578152895,0.6815480291843414,0.1032417705282569
486.0,0.49378419667482376,0.6822070479393005,0.10776946786791086
487.0,0.5111287757754326,0.6832461506128311,0.11173358280211687
488.0,0.50038256123662,0.6762518808245659,0.11959880404174328
489.0,0.506293524056673,0.6746579557657242,0.11292351502925158
490.0,0.4999307654798031,0.672314003109932,0.11401572823524475
491.0,0.4978763200342655,0.6746795475482941,0.11321074329316616
492.0,0.5000209882855415,0.6697971522808075,0.12259055115282536
493.0,0.4824637472629547,0.6794517412781715,0.11971910437569022
494.0,0.47700895741581917,0.6874119192361832,0.11081906734034419
495.0,0.46669987961649895,0.6844484359025955,0.10319887148216367
496.0,0.48482929915189743,0.6793854013085365,0.08407804043963552
497.0,0.46811438351869583,0.6725221276283264,0.09732316480949521
498.0,0.44706399366259575,0.6717433258891106,0.1125155664049089
500.0,0.4479391649365425,0.6765985488891602,0.10521047934889793


==> evolution_mse.csv <==
epochs,CE,FIERCE,LS
0,59.10173607,91.79898453,62.6603961
1,58.16980505,91.44700527,62.28873682
2,57.57235813,91.62823868,62.18929243
3,57.14053488,92.25987911,62.15304184
4,57.005867,92.33599663,62.20037699
5,56.97871876,92.52711201,62.21049452
6,57.01192045,92.64493465,62.27717972
7,57.10850954,92.79169655,62.3628087
8,57.2653203,92.76220894,62.46770287
9,57.46378517,93.21257973,62.60632133
10,57.75624132,92.94412708,62.73570108
11,58.03632784,92.93910503,62.86306381
12,58.27797556,92.57934284,63.02534246
13,58.41747952,92.27972031,63.28495598
14,58.71277809,91.69645309,63.53418493
15,58.9604001,91.4825983,63.71599293
16,59.150455,91.43100548,64.01588011
17,59.38979959,91.07829952,64.17357779
18,59.50628185,90.89884758,64.36775017
19,59.73876333,90.67179298,64.55856133
20,59.81786013,90.43043804,64.72291088
21,60.09434938,90.72636604,64.79293728
22,60.15615416,91.15802479,64.77928162
23,60.30449963,91.45864201,64.92169952
24,60.4425621,91.5825119,64.8808918
25,60.4806509,91.69000244,64.96171093
26,60.55651093,92.20037365,65.0346241
27,60.61025667,92.56072903,65.04201889
28,60.78275204,92.86070347,65.11632538
29,60.86455488,92.59745312,65.21338749
30,60.99258184,92.48205376,65.24360275
31,60.98800755,92.42847824,65.21024036
32,60.97182798,92.16888332,65.31700039
33,61.03457642,92.27893066,65.32368279
34,61.13351631,91.553339,65.31427956
35,61.0888133,91.17318916,65.33248329
36,61.09520388,90.71604824,65.3509903
37,61.11174536,90.08378887,65.32275486
38,61.12849474,89.60043812,65.48549843
39,61.25648689,88.68201447,65.56701756
40,61.22097206,88.02501965,65.59848309
41,61.26817608,86.97233391,65.64116955
42,61.24491405,86.37380791,65.65591717
43,61.29921722,85.64555359,65.72832775
44,61.28239346,84.93456745,65.74838829
45,61.28378391,84.369524,65.79560184
46,61.2248106,84.0700779,65.64924812
47,61.18675089,83.81387043,65.7218399
48,61.33888674,83.47197056,65.73549366
49,61.35738754,83.15455914,65.78918076
50,61.43426895,82.95801353,65.85122395
51,61.51510239,82.82967091,65.88787556
52,61.52673674,82.93558216,65.81249237
53,61.56745338,82.87177467,65.77752876
54,61.61086798,82.51609802,65.84094334
55,61.6195879,82.3987093,65.77817345
56,61.69666672,82.36021709,65.8241024
57,61.6561904,82.21774292,65.85443592
58,61.70547771,82.5662365,65.85029316
59,61.6468873,82.51212788,65.83879089
60,61.78254843,82.35216999,65.90509796
61,61.82555437,82.5642128,65.8645277
63,61.94520998,82.55636501,65.87446404
64,62.05355883,82.38195324,65.93072224
65,62.01349783,82.77258015,65.84655666
66,62.01553106,82.83059883,65.80910873
67,61.92546701,82.38202858,65.84418106
68,62.03715229,82.14668274,65.89868641
69,61.87961149,81.91195202,65.89615917
70,61.9405055,81.43331528,65.9960928
71,62.00204468,81.23227215,66.0795002
72,61.95622921,80.98820305,66.1115036
73,61.95513535,80.55805016,66.19089127
74,62.10640907,80.29738617,66.22315979
75,62.22450924,80.14960575,66.18180943
76,62.2492075,80.09816456,66.12622166
77,62.44761705,79.94556713,66.09225273
78,62.3374567,79.87997818,66.11659813
79,62.27440453,79.75538349,66.06871414
80,62.35647011,79.60226822,65.91162491
81,62.38600636,79.23413658,65.87653065
82,62.38931036,79.00509453,65.91305733
83,62.35787678,78.70860386,65.88903618
84,62.35169172,78.3060894,65.88925076
85,62.1848979,78.12980652,65.94161224
86,62.38080406,77.75357246,65.92826366
87,62.39417267,77.38053513,65.94674873
88,62.41912365,77.18085861,66.0465107
89,62.45113039,76.76377392,66.03448009
90,62.43666792,76.76594257,65.86553955
91,62.47243595,76.65277672,65.85800552
92,62.46403122,76.37513447,65.89746094
93,62.65303421,76.06027603,65.94169617
94,62.54935217,75.91730213,65.93121338
95,62.61471701,75.90838242,65.96806335
96,62.56892157,75.84752464,65.98199272
97,62.52798271,75.76746178,65.99851704
98,62.51617384,75.28003693,66.15089703
99,62.44221449,74.91198254,66.21728802
100,62.42683792,74.77542686,66.21601486
101,62.429286,74.42357063,66.19814873
102,62.54305267,74.34269714,66.16895294
103,62.53797054,74.05546474,66.16745186
104,62.53871918,73.8485527,66.12295818
105,62.59434986,73.86351204,66.1369257
106,62.55582571,73.86363697,66.15211773
107,62.68866777,73.82606125,66.16216469
108,62.81417799,73.8211031,66.20485306
109,62.78819895,73.89195824,66.14956474
110,62.6662159,73.82963371,66.18923092
111,62.67845869,73.86945724,66.15808201
112,62.61957312,73.8063612,66.21612358
113,62.57984877,73.66211128,66.1965313
114,62.69456339,73.54581642,66.17321491
115,62.64755964,73.68376923,66.1452961
116,62.76941872,73.61780262,66.09265232
117,62.7871294,73.62567139,66.15029335
118,62.73416853,73.44036198,66.12552071
119,62.76300144,73.39115334,66.16152382
120,62.84914637,73.10064888,66.12309933
121,62.78251886,73.12837791,66.17657566
122,62.764112,73.25893879,66.22466755
123,62.71421909,72.96259212,66.19647503
125,62.54823589,72.88976097,66.21284199
126,62.60191345,72.76113319,66.2219162
127,62.73584795,72.73919487,66.23874855
128,62.69687223,72.43992233,66.25200081
129,62.78084087,72.5086174,66.29211044
130,62.77663374,72.29157352,66.20927334
131,62.83731747,71.93188381,66.20903683
132,62.9008503,71.72872925,66.18894196
133,62.9590416,71.46463108,66.16092396
134,62.92071342,71.43741608,66.19337177
135,62.93454456,71.6951952,66.22476673
136,62.88790941,71.68780231,66.24028015
137,62.84487963,71.73076057,66.27841473
138,62.91617346,71.66570187,66.31458473
139,62.79167032,71.66788006,66.32226753
140,62.73947382,71.67823887,66.39487171
141,62.6071806,71.70112228,66.38123608
142,62.65018368,71.82123947,66.35186195
143,62.65684938,71.29709435,66.34691429
144,62.69438982,71.14113331,66.33618355
145,62.72415781,70.93615723,66.36859512
146,62.8171792,70.84122753,66.40429115
147,62.77808762,70.81543541,66.39897919
148,62.87220335,70.76744175,66.37041283
149,62.82250738,70.62585735,66.4280262
150,62.77251291,70.99863815,66.39842129
151,62.69719267,71.16592789,66.3317194
152,62.67648506,71.18779564,66.3302393
153,62.55439377,71.10481167,66.30147743
154,62.51519489,70.95426178,66.2789011
155,62.48525429,70.76590919,66.17342949
156,62.48914719,70.70304012,66.20029259
157,62.50630045,70.67326736,66.17623043
158,62.51120377,69.80531311,66.12304974
159,62.46878719,69.54272079,66.17803383
160,62.53171301,69.44490147,66.14751053
161,62.59746456,69.35694885,66.13999939
162,62.6908102,69.37324905,66.1162138
163,62.89289331,69.27196026,66.17895031
164,62.82533884,69.18501091,66.17350674
165,63.02603245,69.21618652,66.17507935
166,63.07019949,69.18049526,66.26983929
167,63.21714354,68.936903,66.3178997
168,63.12278938,68.79384804,66.34941292
169,63.12038755,68.68587112,66.31532764
170,63.08445835,68.52484894,66.3095665
171,62.95537233,68.44920158,66.30051231
172,62.97548723,68.30636406,66.31453037
173,62.87253189,68.07997513,66.31694317
174,62.76746321,67.99149704,66.28563881
175,62.81881952,67.90583706,66.25559616
176,62.859694,67.8425703,66.21054363
177,62.87770414,67.68317318,66.20552254
178,62.86575603,67.63411522,66.20339108
179,62.87243223,67.58203316,66.18835163
180,62.89877653,67.42594624,66.19809055
181,62.99840593,67.2939558,66.18419266
182,63.04057074,67.24213028,66.16961956
183,62.96752834,67.14673996,66.16274452
184,63.01868677,66.96937847,66.0971899
185,63.0212369,66.85227108,66.15214348
186,62.97066736,66.79786587,66.21368122
188,62.9855752,66.57171822,66.2604599
189,62.957726,66.50705147,66.22259998
190,62.96010256,66.34792709,66.23607826
191,62.99368429,66.12686729,66.27922535
192,62.98065996,66.07808971,66.27379799
193,62.93026018,65.93881893,66.36101532
194,62.96532822,65.77689457,66.37298584
195,62.97228193,65.47265148,66.35246563
196,63.07706165,65.33160782,66.33972073
197,63.09234285,65.09230042,66.31945133
198,63.05247211,64.84588528,66.30875587
199,63.08223486,64.60332632,66.29809952
200,63.14525461,64.42453432,66.28676224
201,63.19462729,64.43803072,66.31223583
202,63.2222929,64.360497,66.3199091
203,63.32383299,64.36132669,66.26884556
204,63.20720291,64.24608135,66.29856205
205,63.23258448,64.13787508,66.32417107
206,63.17864847,64.15268803,66.34897423
207,63.19273424,64.15438175,66.33377457
208,63.09960222,64.01551151,66.3219614
209,63.06245422,63.72343445,66.29271507
210,62.86720753,63.60013056,66.25913715
211,62.78364658,63.3197794,66.31163979
212,62.79356813,63.25082445,66.20444489
213,62.81186628,63.17573738,66.19741917
214,62.84187794,63.01104832,66.13987255
215,62.7842288,62.87962818,66.19225025
216,62.75429201,62.71403933,66.21382046
217,62.76132822,62.58874989,66.19502735
218,62.91625452,62.37162733,66.15461349
219,62.82624578,62.19557953,66.13170624
220,62.82833338,62.11531591,66.25105476
221,62.79879189,61.91465282,66.3029604
222,62.85916281,61.76687479,66.34517765
223,62.77191448,61.52662706,66.28255081
224,62.86114264,61.5025444,66.29060555
225,62.81273794,61.45473909,66.29867172
226,62.85142183,61.34578419,66.315835
227,63.0108366,61.26964235,66.33790302
228,63.01050997,61.07790136,66.32967949
229,62.96675873,60.9177537,66.29909611
230,62.94919538,60.88914585,66.31663322
231,63.00514221,60.85217714,66.34446239
232,62.96292734,60.65517616,66.34453869
233,63.14170313,60.49361897,66.3815155
234,63.01825857,60.42488146,66.3885355
235,62.97244596,60.4303689,66.37321377
236,62.95886707,60.40947151,66.34448719
237,62.97289371,60.47773266,66.37034225
238,62.83178377,60.31314516,66.29578876
239,62.86662674,60.2881217,66.28583431
240,62.88004017,60.2368083,66.23276424
241,62.83208084,60.26144505,66.20816517
242,62.94287109,60.26821804,66.21792889
243,62.93193674,60.23160791,66.21090794
244,62.9434948,60.1222744,66.17435837
245,62.93034363,60.09899044,66.15238476
246,63.10170126,60.2023139,66.19481277
247,63.06994438,60.13203669,66.25904655
248,63.07889652,60.13948536,66.2874918
250,62.96892834,60.11320496,66.36164761
251,62.87550974,60.00421953,66.32593632
252,62.86939526,59.87335205,66.29957771
253,62.87471008,59.81962824,66.36398125
254,62.99159241,59.72690821,66.37149811
255,62.88882017,59.66158485,66.409091
256,62.88512468,59.6858511,66.3388443
257,62.8960557,59.76090336,66.3407774
258,62.9344244,59.66454887,66.29920769
259,63.05678797,59.66818333,66.33436775
260,63.08314705,59.75367498,66.37889671
261,63.05010176,59.62280416,66.35296822
262,63.01295805,59.50686169,66.3576355
263,63.01065779,59.30105162,66.33548069
264,63.00209856,59.0734086,66.37221241
265,63.0240097,58.83050871,66.39512634
266,63.08512926,58.77254248,66.40623283
267,63.06868744,58.71945667,66.43321991
268,62.98859215,58.53390741,66.36828613
269,63.11181402,58.58315325,66.37448883
270,63.06482315,58.55595875,66.38169098
271,63.1123457,58.60638428,66.40884399
272,63.19701338,58.7100687,66.34429455
273,63.15520239,58.65552711,66.34837437
274,63.13833618,58.5886364,66.35133457
275,63.06130505,58.47014475,66.34891319
276,63.09072161,58.44792652,66.39352608
277,63.11107397,58.3052063,66.37553787
278,63.06063032,58.24293709,66.33336353
279,63.12932873,58.19584131,66.30659676
280,63.09928989,58.12644291,66.32099438
281,63.10543537,58.33570337,66.34911346
282,63.05164099,58.20687437,66.38518429
283,63.09192705,58.18433475,66.34144974
284,63.16776466,58.09793329,66.31960583
285,63.09402466,58.13881207,66.2933054
286,63.19222641,58.09560251,66.32927418
287,63.10167265,57.9997735,66.34598255
288,63.13905478,57.88521719,66.40585995
289,63.1084733,57.59068823,66.35612297
290,63.17813873,57.67362118,66.28073692
291,63.15256071,57.68214989,66.25534916
292,63.06536055,57.7411046,66.25803566
293,63.19273806,57.70743704,66.32868481
294,63.13241529,57.69830751,66.33655453
295,63.23087883,57.62720537,66.34944344
296,63.17690611,57.66790676,66.29627323
297,63.24380636,57.6531496,66.30321693
298,63.24283504,57.56473637,66.38103676
299,63.31807232,57.55543804,66.44003201
300,63.39084578,57.42692471,66.47290707
301,63.16734695,57.34649849,66.46204376
302,63.23076105,57.39121103,66.37121582
303,63.20599461,57.38952017,66.30043793
304,63.24503422,57.30424309,66.30129242
305,63.22545433,57.33551979,66.31980705
306,63.15921307,57.31050301,66.24533653
307,63.1325717,57.15014839,66.21423817
308,63.08204651,57.06492043,66.22231197
309,63.26374197,57.03937006,66.21641541
310,63.23480129,56.9554472,66.27547741
311,63.22545671,57.04087782,66.33841419
313,63.14998245,56.98347998,66.31978607
314,63.06497145,56.92385817,66.25609112
315,63.13826847,56.85936928,66.29515839
316,63.09562922,56.95203733,66.28853035
317,63.1315341,57.04528046,66.26242065
318,63.0508194,57.0643301,66.24066448
319,63.03698969,57.03932238,66.28816605
320,63.03103161,56.8875432,66.17039776
321,63.06677866,56.93678379,66.20298767
322,63.07655907,56.95317793,66.23222351
323,63.07033157,56.94235897,66.21996689
324,63.04370117,56.89576578,66.21954727
325,63.08789158,56.80096388,66.2519207
326,63.11182976,56.67894363,66.24769497
327,63.10896778,56.50353336,66.2186594
328,63.13526154,56.51409769,66.28359318
329,63.2180891,56.40390015,66.31772041
330,63.25350237,56.26689816,66.2877121
331,63.28681517,56.26316929,66.22734642
332,63.317173,56.27929974,66.24155807
333,63.34883881,56.36172485,66.22846413
334,63.39853573,56.39988422,66.25998402
335,63.44484854,56.45142651,66.22461033
336,63.47579145,56.40286779,66.24922657
337,63.42092037,56.44245386,66.25608444
338,63.47968769,56.39915371,66.32281017
339,63.54009628,56.36019659,66.3913126
340,63.57389784,56.28327179,66.41599083
341,63.45362568,56.23658037,66.45743847
342,63.49142075,56.22606564,66.40334225
343,63.44906044,56.27873278,66.41993523
344,63.35828876,56.25213575,66.45427895
345,63.368011,56.17537451,66.44047737
346,63.33405352,56.3060956,66.4077282
347,63.25404549,56.35504198,66.36172485
348,63.27611685,56.26427555,66.36860561
349,63.24868488,56.21324062,66.34935284
350,63.15424919,56.16396952,66.40664101
351,63.19833422,56.14468813,66.45477867
352,63.20082808,56.2171154,66.4796257
353,63.25262117,56.21306467,66.50493431
354,63.22388363,56.17686462,66.55130482
355,63.26314783,56.14134502,66.60107422
356,63.27217102,56.12705278,66.55072212
357,63.33226824,56.06677055,66.49092197
358,63.36770582,56.06897783,66.45129395
359,63.36531687,56.11591482,66.41292667
360,63.31616831,56.1330328,66.3482933
361,63.23313951,56.19508982,66.31594563
362,63.27188301,56.18967676,66.27183151
363,63.26526403,56.19428158,66.22679043
364,63.24180937,56.24824476,66.22440243
365,63.26202488,56.3365221,66.28656101
366,63.25059748,56.38584375,66.26345634
367,63.2926507,56.31782866,66.29880619
368,63.29513645,56.23951817,66.31007671
369,63.23646688,56.22575426,66.21953011
370,63.21548939,56.21077108,66.21138382
371,63.13236904,56.11789751,66.24989986
372,63.03212309,56.15485382,66.26217365
373,62.99593067,56.1047163,66.2764492
375,63.04990721,56.06696081,66.30507374
376,62.97584772,56.0722084,66.23058701
377,63.0266571,55.9819355,66.26854515
378,63.08103275,55.93889809,66.35948753
379,63.08417654,55.84853983,66.36983776
380,63.02702141,55.86969376,66.36043167
381,63.04871035,55.80504942,66.34305096
382,63.10891056,55.7365675,66.27308941
383,63.13574553,55.68770027,66.26372051
384,63.16064072,55.64005423,66.30869198
385,63.07797909,55.64173651,66.30884647
386,63.14627218,55.66943264,66.28778648
387,63.17218351,55.68448496,66.28779411
388,63.32536459,55.74129295,66.31696415
389,63.37736607,55.81268501,66.33413029
390,63.38673401,55.86715364,66.35313129
391,63.35889912,55.9326005,66.3847084
392,63.36609459,55.94202185,66.38424206
393,63.43634081,56.02402782,66.33749866
394,63.45748377,55.94452858,66.33945465
395,63.46955872,56.0049243,66.30316734
396,63.45593977,55.98243046,66.28279591
397,63.58481884,55.99250603,66.26667976
398,63.62661743,55.95943642,66.29976749
399,63.59292603,55.9682436,66.29477596
400,63.61281347,56.06755829,66.30780125
401,63.69174623,56.0642333,66.36146259
402,63.6925602,56.25676107,66.34584999
403,63.6386528,56.18947983,66.46004105
404,63.69973516,56.22578812,66.42154503
405,63.66481113,56.17625952,66.45151711
406,63.65315247,56.19914103,66.43315029
407,63.57284832,56.22538376,66.40593052
408,63.52571249,56.09593201,66.43992138
409,63.50546074,56.08930635,66.43226242
410,63.56482697,56.01944494,66.45189571
411,63.66760206,56.02780676,66.37767792
412,63.66049337,56.0592165,66.41179276
413,63.67823124,56.20744848,66.39591026
414,63.65342331,56.26705313,66.35789585
415,63.71849775,56.28516579,66.38996792
416,63.83708334,56.4557128,66.3390255
417,63.74530363,56.49989939,66.28161621
418,63.69859219,56.49070644,66.2988205
419,63.68255806,56.57160568,66.29199314
420,63.65419102,56.53236628,66.24192429
421,63.55998564,56.43058491,66.24202251
422,63.47197247,56.47760296,66.32612133
423,63.47129011,56.40455866,66.28316593
424,63.37063026,56.27130032,66.32086945
425,63.47540569,56.2017355,66.32517529
426,63.48925114,56.10383797,66.33205414
427,63.45718288,56.12246084,66.32467461
428,63.40568209,56.04005146,66.35968399
429,63.44398832,55.96380854,66.40439987
430,63.54410696,55.9452281,66.41990852
431,63.56665707,56.04851389,66.41753197
432,63.55267906,56.09404945,66.33041286
433,63.56526852,56.25637197,66.35880852
434,63.52118635,56.37249613,66.34153652
435,63.60326242,56.45190907,66.33503056
436,63.61859894,56.60160208,66.35820866
438,63.69996309,56.66293478,66.32799339
439,63.59515429,56.66652441,66.29158974
440,63.67588758,56.58376122,66.3384285
441,63.7001009,56.56509113,66.42018223
442,63.65452766,56.43245125,66.41058922
443,63.63531113,56.36971664,66.40462112
444,63.5403204,56.2104702,66.4086895
445,63.4749589,56.13476324,66.35978603
446,63.35311222,56.2411623,66.36589909
447,63.39980698,56.08852386,66.36362648
448,63.29803371,56.13785315,66.34459496
449,63.23399448,56.25597429,66.31070709
450,63.29161072,56.29008913,66.3029232
451,63.29565239,56.37766886,66.24669552
452,63.32664204,56.44240761,66.27964401
453,63.44584894,56.43187094,66.30373669
454,63.36572075,56.38028526,66.29671383
455,63.35127926,56.55223083,66.26212215
456,63.44761658,56.54492855,66.25948811
457,63.39856291,56.48844624,66.25351715
458,63.32571554,56.61380911,66.25803185
459,63.25359821,56.56068897,66.31243134
460,63.25445843,56.51797485,66.30932808
461,63.20362377,56.65137339,66.29083538
462,63.30702209,56.68102026,66.26385498
463,63.31889009,56.51703882,66.32199001
464,63.28709507,56.46791935,66.32347298
465,63.36694717,56.37412882,66.33229542
466,63.41012287,56.29779577,66.35366154
467,63.39075089,56.32045507,66.37086773
468,63.38652611,56.37644815,66.3718214
469,63.2968092,56.27386236,66.36261177
470,63.32107878,56.23065138,66.35949326
471,63.31119537,56.28212738,66.32381344
472,63.26368761,56.32830334,66.29274559
473,63.34645653,56.40596581,66.26645088
474,63.28922129,56.47018385,66.21601391
475,63.43260956,56.46779728,66.19690704
476,63.45554066,56.56446075,66.23645782
477,63.4902091,56.48606539,66.27971077
478,63.48318005,56.55417156,66.32671356
479,63.59861231,56.59818554,66.30124569
480,63.6846242,56.62413406,66.37928391
481,63.64374304,56.6807704,66.47036076
482,63.62725401,56.61767578,66.54170895
483,63.57630396,56.59533739,66.55611038
484,63.64295244,56.52239418,66.50643253
485,63.66746044,56.62151432,66.5173645
486,63.70720196,56.51085663,66.50175381
487,63.69103289,56.64912319,66.55682087
488,63.68461847,56.69667768,66.51375294
489,63.54820442,56.56587124,66.49751472
490,63.61736441,56.6448884,66.45931053
491,63.69643736,56.66432285,66.44463253
492,63.70572519,56.65946674,66.41091728
493,63.65713167,56.63079977,66.41730881
494,63.6230464,56.72716284,66.42113781
495,63.65395069,56.58603048,66.41791534
496,63.54360151,56.46806479,66.45332527
497,63.77230072,56.61811781,66.39488029
498,63.78626871,56.53722811,66.37864494
500,63.79329062,56.55883169,66.42623806

==> evolution_mse_old.csv <==
epochs,CE,FIERCE,LS
0.0,7.687765349483918,9.58117866066529,7.915831990327396
1.0,7.626913205871444,9.562792754834312,7.892321383485403
2.0,7.587645097881733,9.572264030937431,7.886018794732719
3.0,7.559135855226912,9.605200628422274,7.88372005081355
4.0,7.550222977130843,9.609162118926271,7.886721561425715
5.0,7.548424918990014,9.619101413704978,7.8873629635182905
6.0,7.550623845227487,9.625223875538472,7.8915891756995045
7.0,7.557017238339334,9.632844675819387,7.897012644309
8.0,7.567385301480024,9.631313977780946,7.903651236333786
9.0,7.58048713286348,9.654666215212872,7.912415644721836
10.0,7.5997527145008945,9.640753449955284,7.920587167889573
11.0,7.618157771987772,9.640492987076673,7.9286230716471735
12.0,7.634001281060582,9.621815984631075,7.938850197884264
13.0,7.643132833797649,9.606233408906764,7.955184220267533
14.0,7.662426384079045,9.575826496678102,7.970833390098474
15.0,7.678567581555996,9.56465359042075,7.982229821769809
16.0,7.690933298242571,9.561956153314304,8.000992445183263
17.0,7.7064777684023165,9.543495141843993,8.010841265778017
18.0,7.71403149155629,9.534088712612027,8.022951462388805
19.0,7.7290855430876775,9.522173753088566,8.03483424378333
20.0,7.734200677930161,9.509491997035752,8.045055057676267
21.0,7.752054526659875,9.525038899820348,8.049406020244447
22.0,7.7560398500608025,9.547671170914027,8.04855773516044
23.0,7.7655971841294775,9.563401173532375,8.057400295624252
24.0,7.774481468449936,9.569875229168638,8.05486758425778
25.0,7.776930686446577,9.575489671103314,8.059882811174775
26.0,7.7818064050253115,9.602102564001134,8.06440475793046
27.0,7.785258934159192,9.620848664582269,8.064863228250115
28.0,7.796329395109492,9.636425865865558,8.06946871723399
29.0,7.801573872113854,9.622757043455405,8.075480635189392
30.0,7.809774762714341,9.61675900481622,8.07735122132779
31.0,7.809481899938765,9.613973072615025,8.07528577600042
32.0,7.808445939100571,9.600462661959028,8.081893366600374
33.0,7.812462890536865,9.606192308301063,8.082306773751798
34.0,7.818792509821802,9.568350903082338,8.081725035923606
35.0,7.815933297111812,9.548465277897177,8.082851185789949
36.0,7.816342103343184,9.52449726970729,8.083995936132709
37.0,7.817400166136657,9.491248014448107,8.08224936882823
38.0,7.818471381256855,9.465750795260826,8.0923110684368
39.0,7.826652342649455,9.417112851895322,8.097346327979112
40.0,7.824383174484569,9.382164976469499,8.099289048159248
41.0,7.827399062191501,9.325895876969732,8.101923817713585
42.0,7.825912985388389,9.293751013832063,8.102833897326514
43.0,7.829381662948939,9.254488294274687,8.107300891860353
44.0,7.82830718964869,9.215995195933917,8.108537987233289
45.0,7.828395998712552,9.185288455028246,8.111448812930252
46.0,7.824628464041009,9.168973655547177,8.10242236144037
47.0,7.822196040040448,9.154991558160646,8.106900758291369
48.0,7.831914627843148,9.136299609697927,8.10774282152395
49.0,7.833095655149668,9.118912168424313,8.111052999186679
50.0,7.8380015916951695,9.108128981000757,8.114876705509312
51.0,7.843156404565359,9.101080754837136,8.11713468885085
52.0,7.843898057490141,9.10689750469114,8.11248989956878
53.0,7.846493062789224,9.103393580059137,8.110334688705354
54.0,7.849259071857823,9.08383718603878,8.1142432386814
55.0,7.849814513620968,9.077373480097654,8.110374433196982
56.0,7.854722574192503,9.07525300443031,8.113205433226339
57.0,7.852145591833816,9.067400008818508,8.115074609682608
58.0,7.8552834267477945,9.08659652983292,8.114819354704384
59.0,7.851553177709406,9.083618655375275,8.114110603975934
60.0,7.860187556768718,9.074809639355502,8.1181954867708
61.0,7.862922762616972,9.086485172995786,8.115696378150894
63.0,7.870527935279246,9.086053324360504,8.1163085226619
64.0,7.877408128721434,9.07645047578848,8.119773533580435
65.0,7.874864940393407,9.097943731788494,8.114589124750136
66.0,7.874994035748842,9.101131733536041,8.112281352007637
67.0,7.8692736014395095,9.076454626103295,8.114442744932704
68.0,7.876366693491628,9.06348071875578,8.117800589383592
69.0,7.866359481498223,9.050522195914322,8.117644927690426
70.0,7.8702290630329275,9.024040961625762,8.123797929313954
71.0,7.874137710107334,9.012894770723351,8.128929831064127
72.0,7.871227935328763,8.999344589952429,8.130898080844098
73.0,7.87115845002875,8.975413648163501,8.135778467108672
74.0,7.880761960170855,8.960880881332683,8.137761350029814
75.0,7.8882513422936,8.952631219425806,8.135220305889325
76.0,7.889816696010311,8.94975779328193,8.131803099977231
77.0,7.902380467554419,8.941228502339177,8.129714185094285
78.0,7.895407317117087,8.93755996790688,8.131211356819627
79.0,7.891413341458983,8.930586962317545,8.128266367550076
80.0,7.89661130536588,8.922010323856062,8.118597471758731
81.0,7.898481268907691,8.901355884438106,8.116435833990055
82.0,7.8986904205668695,8.888481002297201,8.118685689646478
83.0,7.896700372791722,8.871786959736339,8.11720618061343
84.0,7.896308740346332,8.84907279895725,8.117219398002623
85.0,7.88574016181282,8.839106658399064,8.120444091529253
86.0,7.898151939655862,8.817798617795104,8.1196221380213
87.0,7.898998206637158,8.796620665103868,8.120760354395426
88.0,7.900577425074522,8.785263718981948,8.126900435984874
89.0,7.90260276049399,8.76149381773176,8.12616023069381
90.0,7.901687662718575,8.761617577453798,8.115758716890323
91.0,7.90395065465574,8.755157149825447,8.11529454324867
92.0,7.903418957608309,8.73928683978725,8.117725108520244
93.0,7.915366966237578,8.721254269398074,8.120449258938336
94.0,7.908814839723893,8.713053548076749,8.1198037771184
95.0,7.912946164778536,8.712541673689227,8.12207260214363
96.0,7.910051931941378,8.709048434986702,8.122930057655157
97.0,7.907463734459488,8.704450687822488,8.123947134025306
98.0,7.906717007682082,8.676406913363937,8.133320172356552
99.0,7.902038628669386,8.655170855408686,8.137400568810223
100.0,7.9010656193416455,8.647278581416469,8.137322339815508
101.0,7.901220538822644,8.626909680351044,8.1362244762185
102.0,7.908416571813845,8.622221125879033,8.134430093245287
103.0,7.908095253783158,8.605548485980883,8.134337825448394
104.0,7.90814258705836,8.59351806327638,8.131602436376767
105.0,7.9116591092605235,8.59438840402181,8.132461232451506
106.0,7.909224090281969,8.59439567221105,8.133395215356686
107.0,7.917617556702297,8.592209334552976,8.13401282812551
108.0,7.92553960244725,8.591920803639214,8.136636470794386
109.0,7.92390048826375,8.596043173268404,8.133238269166961
110.0,7.916199586708665,8.592417221758296,8.135676426633761
111.0,7.916972823664567,8.594734274244495,8.13376186080966
112.0,7.913253004694244,8.59106286779612,8.13732902007364
113.0,7.910742617878988,8.582663414252515,8.136125078670826
114.0,7.917989857837939,8.575885751425842,8.134692060085284
115.0,7.915021139756466,8.583925047789863,8.132975845089039
116.0,7.922715362578076,8.580081737369062,8.129738760923491
117.0,7.923832999386133,8.580540273591096,8.13328306099202
118.0,7.920490422285131,8.569735233752764,8.131760000527361
119.0,7.922310360113113,8.56686368139305,8.133973433628224
120.0,7.927745351997589,8.549891746683398,8.131611115091978
121.0,7.923542065495581,8.551513194425224,8.134898626332449
122.0,7.922380450072883,8.559143578032073,8.137853989175113
123.0,7.919230966029641,8.541814334492349,8.136121620833338
125.0,7.908744267786734,8.53755005672408,8.13712737934032
126.0,7.912137097658788,8.530013669037684,8.13768494098478
127.0,7.92059643903044,8.528727623156641,8.138719097647678
128.0,7.918135653949387,8.511164569714515,8.139533205824264
129.0,7.923436178434093,8.515199199145199,8.141996711072489
130.0,7.923170687260968,8.502445149748107,8.136908094498663
131.0,7.926999272532819,8.481266639597571,8.136893561248506
132.0,7.931005629554206,8.469281507190965,8.135658667592097
133.0,7.934673376734482,8.453675595894808,8.13393655973691
134.0,7.932257775985512,8.452065787525566,8.13593091002905
135.0,7.933129556694095,8.46730152988891,8.137860083047768
136.0,7.930189746303933,8.4668649637725,8.13881319059279
137.0,7.927476245768749,8.469401429519138,8.141155613686385
138.0,7.931971599678063,8.465559749133538,8.143376740152434
139.0,7.924119529791194,8.465688398369537,8.143848447285142
140.0,7.920825324404817,8.466300187727422,8.148304836696463
141.0,7.912469942780064,8.467651521167811,8.147468077651792
142.0,7.9151869009944,8.474741262801805,8.14566522475208
143.0,7.915607960498541,8.443760675498375,8.145361519992948
144.0,7.917978897426974,8.434520336593579,8.144702790647036
145.0,7.919858446349353,8.422360549546813,8.146692281121892
146.0,7.925728938276494,8.416723087486787,8.148882816248747
147.0,7.923262435131553,8.415190753010053,8.148556877571128
148.0,7.929199414194799,8.4123386611318,8.146803841172199
149.0,7.926065062907269,8.403919166270606,8.150339023583058
150.0,7.922910633899025,8.426068962041326,8.148522644475907
151.0,7.918155888141809,8.435990035968683,8.144428733711072
152.0,7.916848177251191,8.437286035155978,8.144337867252283
153.0,7.909133566220167,8.43236690783768,8.142571917536312
154.0,7.906655101424578,8.423435271893835,8.141185484937601
155.0,7.904761494676467,8.412247570949532,8.134705249063162
156.0,7.905007728413635,8.408509982332532,8.136356222983373
157.0,7.906092615785078,8.406739401486284,8.134877407226432
158.0,7.906402707038716,8.354957397279268,8.131608065814715
159.0,7.903719832667296,8.339227829642127,8.134988250067442
160.0,7.907699602847886,8.33336075460373,8.133111983033583
161.0,7.911855949236083,8.328081943193107,8.13265020701422
162.0,7.917752850623228,8.329060514485116,8.131187723729107
163.0,7.9305039760636635,8.322977848011124,8.135044579457043
164.0,7.92624367783912,8.317752756005325,8.134709997089962
165.0,7.938893653892521,8.319626585576874,8.134806656934332
166.0,7.941674854184948,8.317481305187647,8.140628924524457
167.0,7.950920923742986,8.30282500115942,8.143580275528663
168.0,7.94498517197701,8.294205690584224,8.14551489582401
169.0,7.944834016778998,8.287693956962189,8.143422354535478
170.0,7.94257252728203,8.277973721750286,8.143068616793226
171.0,7.934442156416959,8.273403264912348,8.142512653588128
172.0,7.935709623732981,8.264766424978278,8.143373402504617
173.0,7.92922013131614,8.251059030704715,8.1435215459063
174.0,7.922591950065639,8.245695667425213,8.141599278348457
175.0,7.9258324182925834,8.24049980638438,8.139754060221271
176.0,7.928410559756529,8.236660142610633,8.136986151672334
177.0,7.929546276018835,8.226978374812132,8.136677610501195
178.0,7.928792848526885,8.223996304663336,8.136546630797016
179.0,7.929213847028158,8.220829225652887,8.135622387449196
180.0,7.930874890654844,8.211330357235466,8.13622090120983
181.0,7.937153515800241,8.20328932824617,8.13536678075861
182.0,7.939809238006377,8.200129894065155,8.134471068252791
183.0,7.935208147440159,8.19431143902383,8.134048470601508
184.0,7.938431001866353,8.1834820505317,8.130017829209187
185.0,7.938591619205191,8.176323812081876,8.133396798287512
186.0,7.935405935565813,8.172996137746226,8.137178947338462
188.0,7.936345204130626,8.159149356148738,8.140052819232952
189.0,7.934590474733999,8.155185556926066,8.137726954329159
190.0,7.934740232555567,8.145423690238946,8.138555047570122
191.0,7.936856071004413,8.131842798179974,8.14120539904419
192.0,7.936035531781624,8.128843073528378,8.140872065626114
193.0,7.932859521094962,8.120272097139331,8.146227060414178
194.0,7.935069515546334,8.11029559075358,8.146961755147974
195.0,7.935507666988345,8.091517254608583,8.145702279704166
196.0,7.9421068774688,8.082797029407798,8.14491993367726
197.0,7.943068856150382,8.067979946370656,8.143675541921613
198.0,7.940558677735654,8.052694286808263,8.14301884282689
199.0,7.94243255303226,8.037619443631813,8.142364491830508
200.0,7.946398845512915,8.02648953907194,8.14166827115603
201.0,7.949504845272041,8.027330236121912,8.1432325173861
202.0,7.951244739038376,8.022499423361353,8.143703647344012
203.0,7.9576273466868885,8.022551133803294,8.140567889168821
204.0,7.950295775087676,8.015365328681774,8.142392894589754
205.0,7.951891880330803,8.0086125564987,8.143965315881704
206.0,7.948499762334542,8.009537316626236,8.145487967451997
207.0,7.949385777623677,8.009643047727792,8.144554902918292
208.0,7.943525805487298,8.00096941081244,8.143829652128847
209.0,7.941187204923002,7.982695938606342,8.142033841285102
210.0,7.928884380993372,7.974969000442191,8.139971569583366
211.0,7.923613227786748,7.957372644036292,8.14319591964768
212.0,7.924239277956456,7.953038692942876,8.13661138836395
213.0,7.925393762042158,7.948316638193363,8.136179641979702
214.0,7.927286921596625,7.93794988123228,8.132642408895423
215.0,7.92364996713808,7.929667595899435,8.135861985786756
216.0,7.921760663593731,7.91921961595422,8.137187502906547
217.0,7.922204757538613,7.911305194818304,8.136032654271945
218.0,7.9319767095230596,7.897570976621864,8.133548640960663
219.0,7.926300889113378,7.88641740772124,8.132140323296996
220.0,7.926432575745418,7.881327040172489,8.139475091416765
221.0,7.924568876940624,7.868586456562694,8.14266297938291
222.0,7.928377060121737,7.859190466593341,8.145254916235075
223.0,7.922872867976407,7.843891066540332,8.141409632966983
224.0,7.928501916209989,7.842355794216185,8.141904294760774
225.0,7.925448753335166,7.8393073095638055,8.142399629250097
226.0,7.927888863565024,7.8323549579495495,8.143453505674634
227.0,7.9379365455549795,7.827492724561158,8.144808347822933
228.0,7.937915971324209,7.815235208448483,8.144303499326124
229.0,7.935159653594082,7.804982619868007,8.142425689405027
230.0,7.93405289779311,7.803149739120431,8.143502515778287
231.0,7.937577855486777,7.800780547041233,8.145211009833591
232.0,7.934918231554827,7.788143306508922,8.14521569319436
233.0,7.946175377426218,7.777764393779805,8.147485225695698
234.0,7.938404031770162,7.773344290476428,8.147916021877787
235.0,7.9355180022991085,7.77369724779008,8.146975743673561
236.0,7.934662379273556,7.77235302285227,8.145212531926136
237.0,7.935546214023631,7.776743062387122,8.146799509908089
238.0,7.926650223865999,7.766153820307388,8.142222593675122
239.0,7.9288477561056725,7.764542594402252,8.14161128477889
240.0,7.92969357344672,7.761237549516077,8.13835144510727
241.0,7.926668962500229,7.762824553309909,8.136839998965335
242.0,7.933654334148294,7.763260786581004,8.137439946716263
243.0,7.93296519221377,7.760902519293162,8.137008537300192
244.0,7.933693641473241,7.753855453824485,8.134762342436312
245.0,7.932864780640704,7.7523538644961665,8.133411630920667
246.0,7.943657926900745,7.75901500836246,8.136019467445871
247.0,7.941658792828729,7.754484940081037,8.139966004509198
248.0,7.94222239190782,7.754965206833097,8.141713075170413
250.0,7.935296361012433,7.7532705973708085,8.146265868844203
251.0,7.9294079059487235,7.7462390572466155,8.14407369302635
252.0,7.929022339232151,7.737787283893326,8.142455263187676
253.0,7.929357482356803,7.734314981863486,8.146409101373944
254.0,7.936724286960368,7.728318588602549,8.146870448700541
255.0,7.9302471696256855,7.7240911992367085,8.14917732018322
256.0,7.930014166656963,7.725661854955013,8.144866131454611
257.0,7.930703354583046,7.730517664326205,8.144984800302316
258.0,7.9331219831999045,7.72428306536609,8.14243254116225
259.0,7.940830433127374,7.724518323282118,8.14459131891068
260.0,7.942489977894224,7.7300501281672345,8.147324512578153
261.0,7.94040941998897,7.721580418857688,8.145733129433003
262.0,7.93807017163329,7.714069074535601,8.146019610708464
263.0,7.937925282296565,7.70071760400735,8.144659642367042
264.0,7.937386128967978,7.6859227555101155,8.146914287628976
265.0,7.938766258342025,7.670104869488673,8.148320461467716
266.0,7.942614762218853,7.666325226381545,8.149001953237114
267.0,7.9415796564011645,7.662862172365392,8.150657636636934
268.0,7.936535273519998,7.650745546251206,8.146673316932041
269.0,7.944294431984769,7.653963237946289,8.147053997032694
270.0,7.94133635798376,7.652186533786521,8.14749599441472
271.0,7.944327894510372,7.655480669255442,8.149162165164013
272.0,7.949654921953739,7.662249584991196,8.145200706430423
273.0,7.947024750733033,7.658689647378862,8.145451145686177
274.0,7.945963514995562,7.6543214198461405,8.14563285275235
275.0,7.941114849067575,7.646577322481461,8.145484220888838
276.0,7.942966801341187,7.645124362709954,8.148222264842222
277.0,7.94424785431539,7.63578458960362,8.147118378439977
278.0,7.941072365965613,7.631706040461248,8.14452966923321
279.0,7.945396700462612,7.628619882548117,8.14288626691921
280.0,7.943506146161404,7.624069970117058,8.143770280228699
281.0,7.943892960721395,7.637781312197628,8.145496514292757
282.0,7.940506343262767,7.629342984200864,8.147710370897146
283.0,7.943042682218458,7.627865674941048,8.145026073472621
284.0,7.947815087412155,7.622200029675744,8.143685027512516
285.0,7.943174721621269,7.62488111809781,8.14207009285929
286.0,7.9493538359990055,7.622047133963396,8.14427861615449
287.0,7.943656126078441,7.615758235550144,8.145304325289185
288.0,7.9460087323912525,7.608233513095455,8.148979073921137
289.0,7.9440841700559695,7.588852892803179,8.145926771741879
290.0,7.948467697167182,7.594315056519142,8.141298233280597
291.0,7.946858543531965,7.594876555091924,8.139738887657314
292.0,7.941370193241974,7.598756780080128,8.139903909739354
293.0,7.949386017560278,7.59654112332854,8.144242432959848
294.0,7.945590934263305,7.595940199487531,8.144725564884475
295.0,7.95178463176387,7.591258484062882,8.14551676909875
296.0,7.948390158318614,7.593938817318022,8.142252343885342
297.0,7.952597460085108,7.592967114692211,8.142678732100642
298.0,7.952536390665612,7.5871428328635,8.147455845748588
299.0,7.9572653794523385,7.586530039595639,8.151075512183043
300.0,7.961836834274127,7.578055469941176,8.153091871575176
301.0,7.947788809118276,7.57274709001825,8.152425636717396
302.0,7.951777225952572,7.575698715819382,8.146853123771933
303.0,7.95021978350398,7.575587117069174,8.14250808579556
304.0,7.952674658115625,7.569956610692597,8.142560556694288
305.0,7.9514435375247645,7.572022173148294,8.143697382185337
306.0,7.947277085021075,7.57037007060959,8.139123818482723
307.0,7.94560077635638,7.559771715582663,8.137213169556828
308.0,7.942420695782179,7.554132671949509,8.137709258358385
309.0,7.953850763627782,7.55244133111718,8.137346951265716
310.0,7.952031268325058,7.546883277019756,8.140975212427735
311.0,7.951443687446332,7.552541149776099,8.144839727839935
313.0,7.94669632315169,7.548740290714342,8.143696094021273
314.0,7.9413456949682635,7.544790133975959,8.139784463845396
315.0,7.945959254285423,7.540515186507756,8.14218388310105
316.0,7.943275723229081,7.546657361669611,8.14177685457735
317.0,7.945535482242771,7.552832611447375,8.140173257019587
318.0,7.940454608961168,7.554093598904714,8.138836801540911
319.0,7.939583722643984,7.552438174275326,8.141754482059907
320.0,7.93920850013284,7.542383124811848,8.134518901476834
321.0,7.941459479202835,7.545646678091175,8.136521841112359
322.0,7.942075236786192,7.546732930806851,8.138318223732849
323.0,7.941683170051946,7.546016099283256,8.137565169534911
324.0,7.940006371022318,7.542928196755063,8.137539386800443
325.0,7.942788652524648,7.536641419003002,8.139528284862289
326.0,7.944295422357507,7.52854193280699,8.139268699900333
327.0,7.944115292533644,7.516883221345286,8.137484832608903
328.0,7.945770040445704,7.517585895124995,8.141473649026656
329.0,7.950980386323358,7.510253001496313,8.143569267416346
330.0,7.953207049293197,7.501126459086822,8.141726604177272
331.0,7.955301073276447,7.500877901194983,8.138018580728854
332.0,7.957208870210106,7.501953061438265,8.138891698195225
333.0,7.959198377107605,7.507444628734575,8.138087252333126
334.0,7.96231974542938,7.509985634070014,8.140023588197915
335.0,7.96522746300726,7.513416433689968,8.137850473477275
336.0,7.967169601201872,7.5101842716431975,8.139362786491914
337.0,7.963725282304085,7.512819301782558,8.139784053778003
338.0,7.967414115679871,7.509936997699223,8.143881763203261
339.0,7.971204192777838,7.507342844870187,8.148086437881114
340.0,7.973324139817253,7.502217791396807,8.149600654600677
341.0,7.9657784101126055,7.499105304758475,8.152143182558381
342.0,7.968150396789057,7.498404205941498,8.148824592971017
343.0,7.965491851735426,7.501915273891185,8.14984265040991
344.0,7.9597920051313915,7.500142382223927,8.15194939544664
345.0,7.960402690679173,7.495023316034717,8.15110283159376
346.0,7.95826950513665,7.503738774779421,8.149093703915204
347.0,7.953241193780697,7.506999532485892,8.146270610132936
348.0,7.954628642997229,7.500951643014524,8.146692924967068
349.0,7.952904179173648,7.497548974396508,8.145511207813104
350.0,7.946964778535524,7.494262439810481,8.14902699752981
351.0,7.949737996756341,7.492975919447829,8.151980046054128
352.0,7.949894846814575,7.497807372973893,8.153503891082918
353.0,7.953151650374752,7.497537240358513,8.155055751551492
354.0,7.951344768581301,7.495122722412451,8.157898308829285
355.0,7.953813414392063,7.492752833512452,8.160948120086905
356.0,7.95438061828247,7.491799035209505,8.157862595201784
357.0,7.958157339363656,7.487774739773418,8.154196586677447
358.0,7.960383522292815,7.487922130524208,8.151766308310886
359.0,7.960233468173429,7.491055654687446,8.149412658215876
360.0,7.957145738784608,7.492198128638023,8.14544616975911
361.0,7.9519267800277875,7.496338427328846,8.14346029801246
362.0,7.954362514423407,7.495977372006081,8.14075128673338
363.0,7.953946444015778,7.496284518217273,8.137984420491454
364.0,7.952471903008117,7.499882983248516,8.137837699762347
365.0,7.953742822059032,7.5057659237652725,8.141655913404108
366.0,7.953024423259319,7.509050789135381,8.140236872757727
367.0,7.955667834922187,7.504520547992584,8.142407886521697
368.0,7.9558240586202755,7.499301178482458,8.143099944957203
369.0,7.952135995103016,7.498383443184061,8.137538332050475
370.0,7.950816900640601,7.497384282790351,8.137037779166327
371.0,7.945588023641981,7.4911879906012615,8.139404146754035
372.0,7.9392772397011475,7.493654236806018,8.140158085236976
373.0,7.936997585465924,7.490308157944128,8.141034897572373
375.0,7.940397169379439,7.48778744433995,8.142792748074713
376.0,7.935732336785298,7.488137846256639,8.138217679910953
377.0,7.938932995339625,7.482107691092038,8.140549437891575
378.0,7.942356876456177,7.479231116000351,8.14613328724551
379.0,7.94255478674052,7.473188063286923,8.146768547155693
380.0,7.938955939421824,7.474603250748732,8.146191237083903
381.0,7.940321803694226,7.4702777337528135,8.145124367173658
382.0,7.944111691095985,7.465692700429975,8.140828545601149
383.0,7.945800496196724,7.462419196990105,8.140253098791838
384.0,7.947366904613926,7.459226114411711,8.143014919454256
385.0,7.9421646348983215,7.45933887870874,8.1430244058147
386.0,7.946462872402073,7.461195121431666,8.141731172408276
387.0,7.948093074042437,7.462203760193679,8.141731640944645
388.0,7.957723580879846,7.466009171805993,8.143522834097974
389.0,7.960990269180022,7.470788781167447,8.144576740823945
390.0,7.961578612862468,7.474433332672235,8.145743139471714
391.0,7.959830344706859,7.478810099086583,8.14768116733473
392.0,7.9602823184377955,7.479439942052562,8.147652548912497
393.0,7.964693390763288,7.484920027922934,8.144783524738761
394.0,7.966020572937477,7.4796075150847265,8.144903599851807
395.0,7.9667784402367,7.4836437847704085,8.14267568696799
396.0,7.965923660803239,7.482140767057838,8.141424685278793
397.0,7.974008956605633,7.482814044677422,8.140434863310064
398.0,7.976629453073562,7.480604014157278,8.142466916985397
399.0,7.9745172910584765,7.481192658857141,8.142160398986844
400.0,7.975764130962488,7.487827340996467,8.142960226271713
401.0,7.980710885309265,7.487605311651388,8.146254513153798
402.0,7.980761880667964,7.500450724727559,8.14529618803667
403.0,7.977383831903394,7.495964236032671,8.152302806332857
404.0,7.981211384535705,7.498385700699523,8.149941412592272
405.0,7.979023194247425,7.4950823556295685,8.151779996117568
406.0,7.978292578354113,7.496608634945752,8.150653365923672
407.0,7.973258325177187,7.498358737653522,8.148983404026787
408.0,7.970301907084937,7.489721757637993,8.151068726191024
409.0,7.969031355135688,7.489279428257615,8.150598899507587
410.0,7.972755293205231,7.484613880653722,8.151803218540433
411.0,7.979198083907012,7.4851724601962655,8.147249714933283
412.0,7.978752620170075,7.487270296932562,8.149343087336975
413.0,7.9798641115822795,7.4971626954811,8.14836856450796
414.0,7.978309552112288,7.501136788999973,8.146035591079581
415.0,7.982386720345194,7.502344019487721,8.14800392233558
416.0,7.9898112205290035,7.513701670631964,8.144877254903019
417.0,7.984065607873526,7.51664149653019,8.141352234791066
418.0,7.981139779879445,7.516029965599301,8.142408764954352
419.0,7.980135215627137,7.521409820131665,8.141989507557371
420.0,7.9783576641531235,7.518800853579469,8.138914195756623
421.0,7.972451670450238,7.512029346823116,8.138920230248191
422.0,7.966929927237665,7.515158212484898,8.144085051757578
423.0,7.96688710297452,7.510296842242646,8.141447410117053
424.0,7.960567207447107,7.501419886651922,8.143762609862888
425.0,7.967145391735625,7.49678167592741,8.144026969831286
426.0,7.968014253048232,7.490249526345497,8.144449283910092
427.0,7.9660016874349395,7.491492564378114,8.143996230740978
428.0,7.962768493868485,7.48599034599071,8.146145345528677
429.0,7.96517346472829,7.48089623885598,8.148889487029884
430.0,7.971455761672182,7.479654276757917,8.149841012164567
431.0,7.972870064559262,7.486555542391491,8.149695207010081
432.0,7.971993418329549,7.489596080813394,8.144348523036392
433.0,7.9727829844126905,7.500424786300111,8.146091609935162
434.0,7.970017964332083,7.508161967358075,8.145031400916244
435.0,7.9751653540518515,7.513448546789056,8.144632008613103
436.0,7.976126813058346,7.523403623193703,8.146054790897924
438.0,7.98122566356847,7.527478646938884,8.144199984832417
439.0,7.974657001114901,7.527717078254722,8.141964734444535
440.0,7.979717262202106,7.5222178388564345,8.144840606010314
441.0,7.981234296695134,7.520976740631344,8.149857804163725
442.0,7.978378761639771,7.512153569261543,8.149269244425518
443.0,7.977174382368044,7.50797686759137,8.14890306263779
444.0,7.971218250457287,7.497364216815464,8.149152685948483
445.0,7.9671173517550855,7.492313610682231,8.146151608804637
446.0,7.959466830181791,7.499410796863302,8.146526811224433
447.0,7.96239957401777,7.4892271874170095,8.146387326913848
448.0,7.956006140916084,7.492519812826615,8.1452191471712
449.0,7.951980538453785,7.500398275608778,8.143138651176532
450.0,7.9556024735888755,7.502672132673905,8.142660695529113
451.0,7.955856483718542,7.508506433211233,8.139207302833222
452.0,7.9578038450591375,7.512816223496501,8.141231111597998
453.0,7.965290260988797,7.512114944364697,8.142710647364705
454.0,7.96025883680307,7.508680660612857,8.142279400084508
455.0,7.959351685830199,7.520121730062681,8.140154922004607
456.0,7.965401218843181,7.51963619802981,8.139993126887388
457.0,7.962321452200521,7.515879604920287,8.139626352043372
458.0,7.957745631888443,7.524214849984956,8.139903675418571
459.0,7.953213074801643,7.520684076097941,8.14324452140848
460.0,7.953267154285037,7.517843763574475,8.143053977422944
461.0,7.9500706771491965,7.526710661795301,8.141918409106923
462.0,7.95657100104854,7.528679848410157,8.140261358240824
463.0,7.957316764761667,7.517781509339978,8.143831408687348
464.0,7.955318665514616,7.514513913066527,8.143922456450857
465.0,7.960335870682359,7.508270694275211,8.144464096414548
466.0,7.963047335750236,7.50318570825436,8.145775686647061
467.0,7.961830875182527,7.504695535084038,8.146831760211267
468.0,7.961565556333006,7.508425144759017,8.14689029038095
469.0,7.955929184983497,7.501590655448213,8.146325046953987
470.0,7.957454289992072,7.498709980965499,8.146133638457894
471.0,7.956833250328623,7.502141519617655,8.143943359234243
472.0,7.9538473464497805,7.5052184070216885,8.142035715360745
473.0,7.959048720023641,7.510390522805968,8.140420804968132
474.0,7.955452299321119,7.514664586615607,8.13732228121673
475.0,7.964459150382119,7.5145057907594905,8.136148169954689
476.0,7.965898609513145,7.520934832478908,8.138578366318471
477.0,7.9680743660329005,7.515721215407463,8.141235211542122
478.0,7.9676332775851035,7.520250764581911,8.14412141130102
479.0,7.974873811446937,7.523176559090289,8.142557687200753
480.0,7.980264669489282,7.524900933814392,8.147348274440542
481.0,7.977702867253047,7.528663254335811,8.152935713957298
482.0,7.976669355642543,7.524471794169342,8.157310153857583
483.0,7.9734750240339265,7.5229872651028495,8.158192838005245
484.0,7.977653316744792,7.518137680323356,8.15514760953253
485.0,7.9791892095368535,7.524726860183932,8.155817831582135
486.0,7.9816791439961206,7.517370326677938,8.154860747251782
487.0,7.980666193151116,7.526561179704414,8.158236382297696
488.0,7.9802643109769855,7.52971962856413,8.155596418246608
489.0,7.9717127658989995,7.521028602439197,8.154600831722632
490.0,7.976049423529527,7.526279851362922,8.152258002027182
491.0,7.98100478378858,7.527570846766464,8.151357710848691
492.0,7.981586633810578,7.52724828496239,8.14928937282905
493.0,7.978541951503765,7.525343830706689,8.14968151570189
494.0,7.9764056064221585,7.531743678457345,8.149916429617756
495.0,7.97834260302371,7.522368675041516,8.149718727921735
496.0,7.971424058028084,7.514523590022435,8.151890901601078
497.0,7.985756114496287,7.524501166808046,8.148305363374632
498.0,7.986630623178343,7.519124158268195,8.14730906147774
500.0,7.987070214733421,7.520560596906453,8.15022932560781


==> stats/evolution_mse.csv <==
0,1,2,3
0.0,64.30751037597656,64.30751037597656,65.02423858642578
2.0,59.91743087768555,59.91743087768555,62.71562957763672
4.0,57.42568588256836,57.42568588256836,62.36024856567383
6.0,56.78961181640625,56.78961181640625,61.955718994140625
8.0,56.8520622253418,56.8520622253418,62.05096435546875
10.0,56.46284484863281,56.46284484863281,62.42562484741211
12.0,57.208499908447266,57.208499908447266,62.44118881225586
14.0,57.56232452392578,57.56232452392578,62.640750885009766
16.0,58.439781188964844,58.439781188964844,63.159912109375
18.0,58.70353698730469,58.70353698730469,63.44452667236328
20.0,58.32453155517578,58.32453155517578,64.51809692382812
22.0,59.54330062866211,59.54330062866211,64.09521484375
24.0,60.35453796386719,60.35453796386719,64.42149353027344
26.0,60.56338882446289,60.56338882446289,64.97101593017578
28.0,60.53644561767578,60.53644561767578,65.07830810546875
30.0,60.730064392089844,60.730064392089844,65.23455810546875
32.0,60.65924835205078,60.65924835205078,65.06804656982422
34.0,60.99335479736328,60.99335479736328,65.0301742553711
36.0,61.19086837768555,61.19086837768555,65.85480499267578
38.0,60.6934700012207,60.6934700012207,64.96765899658203
40.0,61.16123580932617,61.16123580932617,65.12150573730469
42.0,60.6357307434082,60.6357307434082,65.1758041381836
44.0,61.32320022583008,61.32320022583008,65.62892150878906
46.0,61.7174072265625,61.7174072265625,65.61981201171875
48.0,61.53886795043945,61.53886795043945,65.46299743652344
50.0,61.07015609741211,61.07015609741211,65.75508880615234
52.0,61.33432388305664,61.33432388305664,66.00662994384766
54.0,61.41292953491211,61.41292953491211,66.20054626464844
56.0,61.68687438964844,61.68687438964844,65.89249420166016
58.0,61.71682357788086,61.71682357788086,66.04830169677734
60.0,61.660057067871094,61.660057067871094,65.72692108154297
62.0,61.482688903808594,61.482688903808594,65.6983871459961
64.0,61.36306381225586,61.36306381225586,66.13516235351562
66.0,61.24810028076172,61.24810028076172,65.95628356933594
68.0,62.00410461425781,62.00410461425781,65.40235900878906
70.0,62.34947967529297,62.34947967529297,66.14845275878906
72.0,61.379329681396484,61.379329681396484,65.83557891845703
74.0,62.14158248901367,62.14158248901367,66.39232635498047
76.0,62.49125671386719,62.49125671386719,66.20182800292969
78.0,61.98295593261719,61.98295593261719,66.40447998046875
80.0,62.58951950073242,62.58951950073242,66.0937271118164
82.0,62.339168548583984,62.339168548583984,65.94762420654297
84.0,61.6099739074707,61.6099739074707,66.39659118652344
86.0,62.63948059082031,62.63948059082031,65.14776611328125
88.0,62.61595153808594,62.61595153808594,66.38594055175781
90.0,62.28968811035156,62.28968811035156,65.9493408203125
92.0,63.177223205566406,63.177223205566406,66.28980255126953
94.0,62.839088439941406,62.839088439941406,65.94586181640625
96.0,62.50025177001953,62.50025177001953,65.03441619873047
98.0,62.222450256347656,62.222450256347656,66.26498413085938
100.0,62.3477668762207,62.3477668762207,66.20594024658203
102.0,62.47272491455078,62.47272491455078,66.05729675292969
104.0,62.40578079223633,62.40578079223633,66.25345611572266
106.0,62.09943771362305,62.09943771362305,66.25479888916016
108.0,63.25790023803711,63.25790023803711,65.97237396240234
110.0,62.47871398925781,62.47871398925781,65.70134735107422
112.0,62.09758758544922,62.09758758544922,66.37499237060547
114.0,63.103519439697266,63.103519439697266,66.59630584716797
116.0,62.28203582763672,62.28203582763672,66.28970336914062
118.0,62.00762939453125,62.00762939453125,66.16567993164062
120.0,63.01530456542969,63.01530456542969,66.18846130371094
122.0,64.0783920288086,64.0783920288086,66.17515563964844
124.0,61.85834884643555,61.85834884643555,66.09152221679688
126.0,62.6967887878418,62.6967887878418,65.85828399658203
128.0,62.86804962158203,62.86804962158203,66.57319641113281
130.0,62.750526428222656,62.750526428222656,66.30609130859375
132.0,62.92982482910156,62.92982482910156,66.22618103027344
134.0,63.36853790283203,63.36853790283203,66.17916107177734
136.0,63.353519439697266,63.353519439697266,66.57130432128906
138.0,63.21605682373047,63.21605682373047,66.08194732666016
140.0,63.04047393798828,63.04047393798828,66.47734069824219
142.0,63.02429962158203,63.02429962158203,66.48423767089844
144.0,62.35749435424805,62.35749435424805,66.63276672363281
146.0,62.157711029052734,62.157711029052734,65.97286224365234
148.0,63.09379959106445,63.09379959106445,66.43775939941406
150.0,63.26244354248047,63.26244354248047,66.7435302734375
152.0,62.044761657714844,62.044761657714844,66.59027099609375
154.0,61.7601432800293,61.7601432800293,66.43376922607422
156.0,62.49123764038086,62.49123764038086,65.90414428710938
158.0,62.28571319580078,62.28571319580078,66.51343536376953
160.0,61.80523681640625,61.80523681640625,65.74649810791016
162.0,61.897369384765625,61.897369384765625,66.24127197265625
164.0,62.15190505981445,62.15190505981445,66.3440170288086
166.0,62.81172561645508,62.81172561645508,66.4533462524414
168.0,63.42190170288086,63.42190170288086,66.2483901977539
170.0,63.5029182434082,63.5029182434082,66.25385284423828
172.0,63.327457427978516,63.327457427978516,66.72850036621094
174.0,62.792510986328125,62.792510986328125,66.1806640625
176.0,62.38921356201172,62.38921356201172,66.17595672607422
178.0,62.67927551269531,62.67927551269531,66.27315521240234
180.0,63.73830795288086,63.73830795288086,66.4881591796875
182.0,62.93659210205078,62.93659210205078,66.14049530029297
184.0,62.442623138427734,62.442623138427734,66.0556411743164
186.0,63.47631072998047,63.47631072998047,66.16197204589844
188.0,63.153968811035156,63.153968811035156,66.43315887451172
190.0,62.956993103027344,62.956993103027344,66.58012390136719
192.0,62.561885833740234,62.561885833740234,66.42987060546875
194.0,63.495323181152344,63.495323181152344,66.2697982788086
196.0,63.049774169921875,63.049774169921875,66.38973999023438
198.0,63.2375373840332,63.2375373840332,66.67588806152344
200.0,63.400123596191406,63.400123596191406,66.32791137695312
202.0,63.17635726928711,63.17635726928711,66.18423461914062
204.0,63.553932189941406,63.553932189941406,66.29904174804688
206.0,63.4588623046875,63.4588623046875,66.73727416992188
208.0,62.46708297729492,62.46708297729492,66.56564331054688
210.0,62.744869232177734,62.744869232177734,66.38265991210938
212.0,62.808876037597656,62.808876037597656,66.20453643798828
214.0,61.896888732910156,61.896888732910156,66.4686508178711
216.0,62.54645538330078,62.54645538330078,65.70808410644531
218.0,62.984962463378906,62.984962463378906,65.92228698730469
220.0,62.56938171386719,62.56938171386719,66.3770980834961
222.0,63.13629913330078,63.13629913330078,66.14533996582031
224.0,62.56315612792969,62.56315612792969,66.66287231445312
226.0,63.46792984008789,63.46792984008789,66.26002502441406
228.0,63.283206939697266,63.283206939697266,66.44153594970703
230.0,63.445770263671875,63.445770263671875,66.28264617919922
232.0,62.560543060302734,62.560543060302734,66.59708404541016
234.0,63.327423095703125,63.327423095703125,66.40032196044922
236.0,62.94548797607422,62.94548797607422,66.44214630126953
238.0,62.458213806152344,62.458213806152344,66.33880615234375
240.0,62.45191192626953,62.45191192626953,66.36727142333984
242.0,62.198543548583984,62.198543548583984,65.80389404296875
244.0,63.05279541015625,63.05279541015625,66.01758575439453
246.0,63.34453582763672,63.34453582763672,66.41691589355469
248.0,62.544376373291016,62.544376373291016,66.07487487792969
250.0,63.56940460205078,63.56940460205078,66.14331817626953
252.0,63.124412536621094,63.124412536621094,66.24514770507812
254.0,62.59718704223633,62.59718704223633,66.1312255859375
256.0,62.58689498901367,62.58689498901367,66.59010314941406
258.0,62.74722671508789,62.74722671508789,66.44406127929688
260.0,63.21186065673828,63.21186065673828,66.26061248779297
262.0,63.57609558105469,63.57609558105469,66.41250610351562
264.0,62.322532653808594,62.322532653808594,66.38267517089844
266.0,62.728824615478516,62.728824615478516,66.2668228149414
268.0,63.387149810791016,63.387149810791016,66.44392395019531
270.0,63.44456100463867,63.44456100463867,66.62840270996094
272.0,63.30830764770508,63.30830764770508,66.43229675292969
274.0,63.109004974365234,63.109004974365234,66.48404693603516
276.0,63.05266189575195,63.05266189575195,66.4765625
278.0,62.828311920166016,62.828311920166016,66.6090316772461
280.0,63.471126556396484,63.471126556396484,66.28839111328125
282.0,63.658592224121094,63.658592224121094,66.26991271972656
284.0,63.10182571411133,63.10182571411133,66.7015151977539
286.0,63.15060043334961,63.15060043334961,66.2591552734375
288.0,62.88120651245117,62.88120651245117,66.07798767089844
290.0,62.93416213989258,62.93416213989258,66.40357971191406
292.0,62.857173919677734,62.857173919677734,66.30361938476562
294.0,62.94597625732422,62.94597625732422,66.0560531616211
296.0,63.90022659301758,63.90022659301758,66.64318084716797
298.0,63.72187042236328,63.72187042236328,66.5066909790039
300.0,63.39237594604492,63.39237594604492,66.35916900634766
302.0,63.547874450683594,63.547874450683594,66.52801513671875
304.0,62.11223602294922,62.11223602294922,66.5562744140625
306.0,63.523738861083984,63.523738861083984,65.94046783447266
308.0,63.23573684692383,63.23573684692383,66.50728607177734
310.0,63.33474349975586,63.33474349975586,66.27922821044922
312.0,63.565799713134766,63.565799713134766,66.50910186767578
314.0,63.44898223876953,63.44898223876953,66.44396209716797
316.0,62.55564880371094,62.55564880371094,65.99772644042969
318.0,62.993629455566406,62.993629455566406,66.22620391845703
320.0,62.920082092285156,62.920082092285156,66.33505249023438
322.0,63.40131759643555,63.40131759643555,65.50181579589844
324.0,62.63389205932617,62.63389205932617,66.23161315917969
326.0,62.78058624267578,62.78058624267578,66.22284698486328
328.0,63.11158752441406,63.11158752441406,66.3012466430664
330.0,63.61166763305664,63.61166763305664,66.02128601074219
332.0,62.917198181152344,62.917198181152344,65.99154663085938
334.0,63.0234489440918,63.0234489440918,66.33654022216797
336.0,63.50916290283203,63.50916290283203,66.55340576171875
338.0,63.85921096801758,63.85921096801758,66.21821594238281
340.0,63.38733673095703,63.38733673095703,66.52535247802734
342.0,63.293861389160156,63.293861389160156,66.53396606445312
344.0,63.8115234375,63.8115234375,66.12063598632812
346.0,63.13303756713867,63.13303756713867,66.49296569824219
348.0,63.11567687988281,63.11567687988281,66.26335906982422
350.0,63.47043228149414,63.47043228149414,66.5890121459961
352.0,63.05603790283203,63.05603790283203,66.57894134521484
354.0,63.15298843383789,63.15298843383789,66.69174194335938
356.0,62.88577651977539,62.88577651977539,66.63432312011719
358.0,63.54261779785156,63.54261779785156,66.18619537353516
360.0,63.33953857421875,63.33953857421875,66.26191711425781
362.0,62.75979995727539,62.75979995727539,66.17467498779297
364.0,63.19572448730469,63.19572448730469,66.28141021728516
366.0,63.35498046875,63.35498046875,66.1670913696289
368.0,63.24811935424805,63.24811935424805,66.07707977294922
370.0,62.779685974121094,62.779685974121094,66.26483917236328
372.0,63.02790451049805,63.02790451049805,66.21623992919922
374.0,62.55301284790039,62.55301284790039,66.2652816772461
376.0,63.679931640625,63.679931640625,66.30607604980469
378.0,63.186161041259766,63.186161041259766,66.5685043334961
380.0,63.05305480957031,63.05305480957031,66.29904174804688
382.0,62.726524353027344,62.726524353027344,66.12623596191406
384.0,63.89461135864258,63.89461135864258,66.23112487792969
386.0,62.52486801147461,62.52486801147461,66.56974029541016
388.0,63.260345458984375,63.260345458984375,66.29910278320312
390.0,63.14253616333008,63.14253616333008,66.26356506347656
392.0,63.671932220458984,63.671932220458984,66.4837417602539
394.0,63.08683776855469,63.08683776855469,66.19579315185547
396.0,63.3569450378418,63.3569450378418,66.00880432128906
398.0,64.17356872558594,64.17356872558594,66.13463592529297
400.0,63.402400970458984,63.402400970458984,66.44380950927734
402.0,63.718299865722656,63.718299865722656,66.62508392333984
404.0,62.92568588256836,62.92568588256836,66.92233276367188
406.0,63.8941764831543,63.8941764831543,66.3744125366211
408.0,62.75996780395508,62.75996780395508,66.2260513305664
410.0,63.5562858581543,63.5562858581543,66.56381225585938
412.0,63.747886657714844,63.747886657714844,66.3285903930664
414.0,64.03607940673828,64.03607940673828,66.24735260009766
416.0,63.28056335449219,63.28056335449219,66.48262786865234
418.0,62.82204818725586,62.82204818725586,66.10453796386719
420.0,63.61961364746094,63.61961364746094,66.27397155761719
422.0,63.28243637084961,63.28243637084961,66.24813842773438
424.0,63.27510452270508,63.27510452270508,66.13898468017578
426.0,63.66025161743164,63.66025161743164,66.13898468017578
428.0,63.363067626953125,63.363067626953125,66.21493530273438
430.0,63.58888626098633,63.58888626098633,66.60586547851562
432.0,63.45550537109375,63.45550537109375,66.1199722290039
434.0,63.76096725463867,63.76096725463867,66.36614990234375
436.0,64.0196762084961,64.0196762084961,66.16288757324219
438.0,64.23979949951172,64.23979949951172,66.36414337158203
440.0,64.10137176513672,64.10137176513672,66.49468231201172
442.0,63.39638137817383,63.39638137817383,66.2894058227539
444.0,63.25975036621094,63.25975036621094,66.1954345703125
446.0,63.2650260925293,63.2650260925293,66.41304779052734
448.0,63.28718566894531,63.28718566894531,66.3424301147461
450.0,63.8573112487793,63.8573112487793,66.22713470458984
452.0,63.507667541503906,63.507667541503906,66.45902252197266
454.0,62.624000549316406,62.624000549316406,66.35686492919922
456.0,64.0578842163086,64.0578842163086,66.32135772705078
458.0,63.274532318115234,63.274532318115234,66.26325225830078
460.0,63.514549255371094,63.514549255371094,66.43419647216797
462.0,63.45118713378906,63.45118713378906,66.14102172851562
464.0,63.803524017333984,63.803524017333984,66.33322143554688
466.0,63.619937896728516,63.619937896728516,66.4341812133789
468.0,63.480751037597656,63.480751037597656,66.44182586669922
470.0,63.64534378051758,63.64534378051758,66.11607360839844
472.0,63.4234619140625,63.4234619140625,66.08467864990234
474.0,63.16205596923828,63.16205596923828,66.03068542480469
476.0,63.66419982910156,63.66419982910156,66.75823211669922
478.0,63.589111328125,63.589111328125,66.49209594726562
480.0,64.11155700683594,64.11155700683594,66.708984375
482.0,63.03014373779297,63.03014373779297,66.60147094726562
484.0,64.1973876953125,64.1973876953125,66.36080932617188
486.0,63.90704345703125,63.90704345703125,66.3672103881836
488.0,64.06024169921875,64.06024169921875,66.36444091796875
490.0,63.58342361450195,63.58342361450195,66.29583740234375
492.0,64.27169036865234,64.27169036865234,66.0910873413086
494.0,63.634361267089844,63.634361267089844,66.39784240722656
496.0,63.17744827270508,63.17744827270508,66.64772033691406
498.0,63.695167541503906,63.695167541503906,66.16595458984375

